Optimal Stationary Synchronization of Heterogeneous Linear Multi-Agent Systems

In this paper, we address the output synchronization of heterogeneous linear networks. In the literature, all agents are typically required to synchronize exactly to a common trajectory. Here, we introduce optimal stationary synchronization (OSS) instead which permits non-zero steady-state synchronization errors. As a benefit, we are able to relax standard requirements. E.g., agents are allowed to participate in the network even when they usually cannot synchronize exactly. In addition, OSS enables agents to save input-energy by synchronizing within tolerable error-bounds. Our new method combines the synchronization of bounded exosystems with local infinite-time linear quadratic tracking (LQT). This results in an optimal balance of each agent's synchronization error versus its consumed input-energy. Moreover, we extend recent results in LQT such that the derived time-invariant optimal control guarantees that the synchronization error satisfies given strict bounds. All these aspects are demonstrated by an illustrative simulation example with a detailed analysis.

==> figures/input_energy-1.tsv <==
0	0
0.0272983231634075	0.695078847444252
0.0772983231634075	1.89487863025863
0.127298323163407	3.01056534264878
0.177298323163408	4.05446716330626
0.227298323163408	5.03846010114531
0.277298323163408	5.97390799013411
0.327298323163408	6.87164150662438
0.377298323163408	7.74197288919032
0.427298323163408	8.59474152642169
0.477298323163408	9.43938429673063
0.527298323163408	10.2850235469024
0.577298323163408	11.1405649220456
0.627298323163408	12.0147969347512
0.677298323163408	12.9164841973834
0.727298323163408	13.8544466355425
0.777298323163408	14.8376177353493
0.827298323163408	15.8750759209769
0.877298323163408	16.9760444678927
0.927298323163408	18.1498568769266
0.977298323163408	19.405886301281
1.02729832316341	20.7534393637015
1.07729832316341	22.2016164517108
1.12729832316341	23.7591422622487
1.17729832316341	25.4341719130367
1.22729832316341	27.2340792817063
1.27729832316341	29.1652353184373
1.32729832316341	31.2327848571281
1.37729832316341	33.4404308897219
1.42729832316341	35.7902353476005
1.47729832316341	38.2824451467066
1.52729832316341	40.9153516077387
1.57729832316341	43.6851903822225
1.62729832316341	46.5860877358299
1.67729832316341	49.6100575103564
1.72729832316341	52.74705136379
1.77729832316341	55.9850630402249
1.82729832316341	59.3102855194987
1.87729832316341	62.7073180142035
1.92729832316341	66.1594179924003
1.97729832316341	69.6487917777091
2.02729832316341	73.1569158779411
2.07729832316341	76.6648800737743
2.12729832316341	80.1537425038762
2.17729832316341	83.60488654337
2.2272983231634	87.0003692057047
2.2772983231634	90.3232511063087
2.3272983231634	93.5578986976444
2.3772983231634	96.6902504929979
2.4272983231634	99.7080403009268
2.4772983231634	102.60097204257
2.5272983231634	105.360842459277
2.5772983231634	107.981609870376
2.6272983231634	110.459409038166
2.67729832316339	112.792514065476
2.72729832316339	114.981253018104
2.77729832316339	117.027879561854
2.82729832316339	118.936408270656
2.87729832316339	120.71242134655
2.92729832316339	122.362855253861
2.97729832316339	123.895776181376
3.02729832316339	125.320153294607
3.07729832316339	126.645638426713
3.12729832316339	127.882360197339
3.17729832316338	129.040739573334
3.22729832316338	130.131332636531
3.27729832316338	131.164704854971
3.32729832316338	132.151339527182
3.37729832316338	133.101581353033
3.42729832316338	134.025614350993
3.47729832316338	134.933471663014
3.52729832316338	135.835073234824
3.57729832316338	136.74028599628
3.62729832316337	137.65900005069
3.67729832316337	138.601213560931
3.72729832316337	139.577118528765
3.77729832316337	140.597179523666
3.82729832316337	141.67219763602
3.87729832316337	142.813352499412
3.92729832316337	144.032216126053
3.97729832316337	145.340733492959
4.02729832316337	146.751166256859
4.07729832316337	148.275997605123
4.12729832316336	149.927798002662
4.17729832316336	151.719053399586
4.22729832316336	153.661959247794
4.27729832316336	155.768185363383
4.32729832316336	158.04861819594
4.37729832316336	160.513088361551
4.42729832316336	163.170092308824
4.47729832316336	166.026517672033
4.52729832316336	169.087382191431
4.57729832316335	172.355596030176
4.62729832316335	175.831756887671
4.67729832316335	179.513986512472
4.72729832316335	183.397816080972
4.77729832316335	187.476126470826
4.82729832316335	191.739147772589
4.87729832316335	196.174520511032
4.92729832316335	200.767419058503
4.97729832316335	205.500735690481
5.02729832316335	210.355321734203
5.07729832316334	215.310280369704
5.12729832316334	220.343303929682
5.17729832316334	225.431047074368
5.22729832316334	230.54952604473
5.27729832316334	235.674533365327
5.32729832316334	240.782056907138
5.37729832316334	245.848692146672
5.42729832316334	250.852036771828
5.47729832316334	255.771057473469
5.52729832316333	260.586419796461
5.57729832316333	265.280773263733
5.62729832316333	269.838985579063
5.67729832316333	274.248321496496
5.72729832316333	278.498563847554
5.77729832316333	282.582076168359
5.82729832316333	286.493808292936
5.87729832316333	290.231248103251
5.92729832316333	293.794324282744
5.97729832316332	297.18526634692
6.02729832316332	300.408429370473
6.07729832316332	303.470091655424
6.12729832316332	306.378234062115
6.17729832316332	309.142309841831
6.22729832316332	311.773013568317
6.27729832316332	314.282057181847
6.32729832316332	316.68196026377
6.37729832316332	318.985860494174
6.42729832316332	321.207348863547
6.47729832316331	323.360332672683
6.52729832316331	325.458927731186
6.57729832316331	327.517379524315
6.62729832316331	329.550011531759
6.67729832316331	331.571197418392
6.72729832316331	333.595352539175
6.77729832316331	335.636939163108
6.82729832316331	337.710479069143
6.87729832316331	339.830566733036
6.9272983231633	342.011876227446
6.9772983231633	344.269155203362
7.0272983231633	346.617199899825
7.0772983231633	349.070806017527
7.1272983231633	351.644691453803
7.1772983231633	354.353388283565
7.2272983231633	357.211102925085
7.2772983231633	360.231545085835
7.3272983231633	363.427727771951
7.37729832316329	366.811742293253
7.42729832316329	370.3945137332
7.47729832316329	374.185543712661
7.52729832316329	378.192648397401
7.57729832316329	382.421700530423
7.62729832316329	386.876384771618
7.67729832316329	391.557975771271
7.72729832316329	396.465148177813
7.77729832316329	401.593827185111
7.82729832316329	406.937087277017
7.87729832316328	412.485105556976
7.92729832316328	418.225174501822
7.97729832316328	424.141777206082
8.02729832316328	430.216726250319
8.07729832316328	436.429365305002
8.12729832316328	442.756830545137
8.17729832316328	449.174366976239
8.22729832316328	455.655692933572
8.27729832316328	462.173404383161
8.32729832316327	468.699409286981
8.37729832316327	475.205381247944
8.42729832316327	481.663220962941
8.47729832316327	488.045513710887
8.52729832316327	494.32597119934
8.57729832316327	500.479846584887
8.62729832316327	506.484312350968
8.67729832316327	512.318791939975
8.72729832316327	517.965237548964
8.77729832316327	523.408348253743
8.82729832316326	528.635724558901
8.87729832316326	533.637957509511
8.92729832316326	538.408652568275
8.97729832316326	542.944390483276
9.02729832316326	547.244629272325
9.07729832316326	551.311553161193
9.12729832316326	555.149875773599
9.17729832316326	558.766606029822
9.22729832316326	562.17078602935
9.27729832316325	565.373210645697
9.32729832316325	568.386138637812
9.37729832316325	571.223004786216
9.42729832316325	573.89814191199
9.47729832316325	576.42652066526
9.52729832316325	578.823513721899
9.57729832316325	581.104689558035
9.62729832316325	583.285639345471
9.67729832316325	585.38183879651
9.72729832316324	587.408545056383
9.77729832316324	589.380727067533
9.82729832316324	591.313026281878
9.87729832316324	593.219743238228
9.92729832316324	595.114844407673
9.97729832316324	597.011982884625
10.0272983231632	598.924525997877
10.0772983231632	600.865582753437
10.1272983231632	602.848024203615
10.1772983231632	604.884490355208
10.2272983231632	606.987378059641
10.2772983231632	609.168805432951
10.3272983231632	611.440549684995
10.3772983231632	613.813956737502
10.4272983231632	616.299822614454
10.4772983231632	618.908248226232
10.5272983231632	621.648470769906
10.5772983231632	624.528676461875
10.6272983231632	627.555800640137
10.6772983231632	630.735322362579
10.7272983231632	634.071061435135
10.7772983231632	637.564986290988
10.8272983231632	641.217041283431
10.8772983231632	645.025001739141
10.9272983231632	648.984364548129
10.9772983231632	653.088281159013
11.0272983231632	657.327538634578
11.0772983231632	661.690592946658
11.1272983231632	666.163657005897
11.1772983231632	670.730844094424
11.2272983231632	675.374365467617
11.2772983231632	680.07477898834
11.3272983231632	684.811283827065
11.3772983231632	689.562054575884
11.4272983231632	694.304606649892
11.4772983231632	699.016183644418
11.5272983231632	703.674156429554
11.5772983231632	708.256423230651
11.6272983231632	712.741799787754
11.6772983231632	717.11038891639
11.7272983231632	721.343919400289
11.7772983231632	725.426045111925
11.8272983231632	729.342596544311
11.8772983231632	733.081778499475
11.9272983231632	736.634309457275
11.9772983231632	739.993500076043
12.0272983231632	743.155270281605
12.0772983231632	746.118106408175
12.1272983231632	748.882961788219
12.1772983231632	751.453105976291
12.2272983231632	753.833929367607
12.2772983231632	756.032711277645
12.3272983231632	758.058360536904
12.3772983231632	759.921138290341
12.4272983231632	761.632372952789
12.4772983231632	763.204177153641
12.5272983231632	764.649176014748
12.5772983231632	765.980255267888


==> figures/input_energy-2.tsv <==
0	0
0.0272983231634075	0.678877594777721
0.0772983231634075	1.87798467000042
0.127298323163407	3.02511732558736
0.177298323163408	4.12664227235167
0.227298323163408	5.18890555949146
0.277298323163408	6.21818887430147
0.327298323163408	7.22067774705663
0.377298323163408	8.20244087290662
0.427298323163408	9.16941927323976
0.477298323163408	10.1274236005019
0.527298323163408	11.0821375594887
0.577298323163408	12.0391251876003
0.627298323163408	13.003839615222
0.677298323163408	13.9816309195172
0.727298323163408	14.9777507900773
0.777298323163408	15.997351937993
0.827298323163408	17.0454804915066
0.877298323163408	18.1270600179274
0.927298323163408	19.2468662759317
0.977298323163408	20.4094923148909
1.02729832316341	21.6193040766677
1.07729832316341	22.8803871974677
1.12729832316341	24.1964862297085
1.17729832316341	25.5709379841277
1.22729832316341	27.0066011097658
1.27729832316341	28.5057843658294
1.32729832316341	30.070176279767
1.37729832316341	31.7007790190168
1.42729832316341	33.3978493229669
1.47729832316341	35.1608492444056
1.52729832316341	36.9884092385331
1.57729832316341	38.8783058194342
1.62729832316341	40.8274555900804
1.67729832316341	42.8319269576181
1.72729832316341	44.8869702893628
1.77729832316341	46.9870666675778
1.82729832316341	49.1259947854904
1.87729832316341	51.2969149166421
1.92729832316341	53.4924683080246
1.97729832316341	55.7048898169001
2.02729832316341	57.9261311522186
2.07729832316341	60.1479917118363
2.12729832316341	62.3622537405891
2.17729832316341	64.5608183819434
2.2272983231634	66.7358391632846
2.2772983231634	68.8798495431084
2.3272983231634	70.9858813539606
2.3772983231634	73.0475712898863
2.4272983231634	75.059252999112
2.4772983231634	77.0160328356965
2.5272983231634	78.913847878808
2.5772983231634	80.7495054236776
2.6272983231634	82.5207037611741
2.67729832316339	84.2260346698362
2.72729832316339	85.8649686219056
2.77729832316339	87.4378242315564
2.82729832316339	88.9457239293513
2.87729832316339	90.3905382151749
2.92729832316339	91.7748211092553
2.97729832316339	93.101739578271
3.02729832316339	94.3749997562871
3.07729832316339	95.5987727083463
3.12729832316339	96.7776223025559
3.17729832316338	97.9164374734853
3.22729832316338	99.0203707887045
3.27729832316338	100.094784787953
3.32729832316338	101.145207070167
3.37729832316338	102.17729457891
3.42729832316338	103.196807004311
3.47729832316338	104.209588702327
3.52729832316338	105.221558052309
3.57729832316338	106.238702752049
3.62729832316337	107.267079204044
3.67729832316337	108.312813892692
3.72729832316337	109.382104500797
3.77729832316337	110.481218472207
3.82729832316337	111.616486798125
3.87729832316337	112.794290985443
3.92729832316337	114.021041449679
3.97729832316337	115.303145951616
4.02729832316337	116.646967150609
4.07729832316337	118.058768860578
4.12729832316336	119.544651145897
4.17729832316336	121.11047496138
4.22729832316336	122.761777599698
4.27729832316336	124.503680737616
4.32729832316336	126.340793346998
4.37729832316336	128.277112137264
4.42729832316336	130.315922505115
4.47729832316336	132.45970317078
4.52729832316336	134.710037767514
4.57729832316335	137.067536616994
4.62729832316335	139.531771766542
4.67729832316335	142.101228088583
4.72729832316335	144.773272856931
4.77729832316335	147.544145730972
4.82729832316335	150.408970514462
4.87729832316335	153.361789430114
4.92729832316335	156.39561998683
4.97729832316335	159.50253383721
5.02729832316335	162.67375635348
5.07729832316334	165.89978501435
5.12729832316334	169.170524116899
5.17729832316334	172.47543282707
5.22729832316334	175.803683178034
5.27729832316334	179.144324331824
5.32729832316334	182.48644924664
5.37729832316334	185.819359845712
5.42729832316334	189.132726864592
5.47729832316334	192.416740758362
5.52729832316333	195.662250370062
5.57729832316333	198.860886483862
5.62729832316333	202.00516789472
5.67729832316333	205.088588200762
5.72729832316333	208.105682143556
5.77729832316333	211.052070961401
5.82729832316333	213.924486857719
5.87729832316333	216.720777297276
5.92729832316333	219.439890404874
5.97729832316332	222.081843234474
6.02729832316332	224.647675084376
6.07729832316332	227.13938834262
6.12729832316332	229.559879546928
6.17729832316332	231.912863430449
6.22729832316332	234.202792698023
6.27729832316332	236.434776142078
6.32729832316332	238.614497471344
6.37729832316332	240.74813690203
6.42729832316332	242.842297166232
6.47729832316331	244.903935144993
6.52729832316331	246.940299854604
6.57729832316331	248.958877026438
6.62729832316331	250.967340045043
6.67729832316331	252.97350656784
6.72729832316331	254.985299762538
6.77729832316331	257.010712782527
6.82729832316331	259.057774870485
6.87729832316331	261.134517346602
6.9272983231633	263.248937706568
6.9772983231633	265.408960127627
7.0272983231633	267.622390855871
7.0772983231633	269.896867217521
7.1272983231633	272.239799349759
7.1772983231633	274.658304168003
7.2272983231633	277.159131558076
7.2772983231633	279.748583283239
7.3272983231633	282.432425605466
7.37729832316329	285.215797115117
7.42729832316329	288.103113720939
7.47729832316329	291.097973152042
7.52729832316329	294.203061646113
7.57729832316329	297.420065727493
7.62729832316329	300.749592102249
7.67729832316329	304.191098706604
7.72729832316329	307.742839835842
7.77729832316329	311.401828053986
7.82729832316329	315.163815245245
7.87729832316328	319.023294726538
7.92729832316328	322.973525810194
7.97729832316328	327.006581605055
8.02729832316328	331.113420193219
8.07729832316328	335.283978641557
8.12729832316328	339.507288626073
8.17729832316328	343.77161178778
8.22729832316328	348.064592325064
8.27729832316328	352.373423782129
8.32729832316327	356.68502653611
8.37729832316327	360.98623213402
8.42729832316327	365.2639703979
8.47729832316327	369.505455111351
8.52729832316327	373.698364127179
8.57729832316327	377.831009893538
8.62729832316327	381.89249667912
8.67729832316327	385.872861176624
8.72729832316327	389.763193663444
8.77729832316327	393.555737481219
8.82729832316326	397.243965240691
8.87729832316326	400.822630841768
8.92729832316326	404.287797096579
8.97729832316326	407.636839430607
9.02729832316326	410.868426789655
9.07729832316326	413.982481475671
9.12729832316326	416.98012015219
9.17729832316326	419.86357868325
9.22729832316326	422.636123784792
9.27729832316325	425.301954665979
9.32729832316325	427.866097915015
9.37729832316325	430.334298840551
9.42729832316325	432.712912320552
9.47729832316325	435.008795945263
9.52729832316325	437.229207883154
9.57729832316325	439.381711465543
9.62729832316325	441.474087996746
9.67729832316325	443.514258773877
9.72729832316324	445.510216766499
9.77729832316324	447.469967884183
9.82729832316324	449.401481271702
9.87729832316324	451.312647637383
9.92729832316324	453.211244258072
9.97729832316324	455.104905028631
10.0272983231632	457.00109374584
10.0772983231632	458.907078742542
10.1272983231632	460.829907019785
10.1772983231632	462.776376160287
10.2272983231632	464.753002538607
10.2772983231632	466.76598466105
10.3272983231632	468.821160856661
10.3772983231632	470.923960981881
10.4272983231632	473.079352275458
10.4772983231632	475.291779985255
10.5272983231632	477.56510386254
10.5772983231632	479.902532060295
10.6272983231632	482.306554359234
10.6772983231632	484.778876960224
10.7272983231632	487.320361308755
10.7772983231632	489.930969544017
10.8272983231632	492.609719183779
10.8772983231632	495.354649563069
10.9272983231632	498.162802340377
10.9772983231632	501.030218075358
11.0272983231632	503.951950476566
11.0772983231632	506.922099430573
11.1272983231632	509.933863372227
11.1772983231632	512.97961096005
11.2272983231632	516.05097140301
11.2772983231632	519.138942168587
11.3272983231632	522.234012210688
11.3772983231632	525.326298312539
11.4272983231632	528.405691665382
11.4772983231632	531.462011417525
11.5272983231632	534.485161645507
11.5772983231632	537.465288031723
11.6272983231632	540.392930488047
11.6772983231632	543.259168045685
11.7272983231632	546.055752535635
11.7772983231632	548.775227905013
11.8272983231632	551.411032440952
11.8772983231632	553.95758169068
11.9272983231632	556.410330454972
11.9772983231632	558.765812871173
12.0272983231632	561.021660268068
12.0772983231632	563.176597143777
12.1272983231632	565.230416265226
12.1772983231632	567.183934490128
12.2272983231632	569.038931448169
12.2772983231632	570.798073668183
12.3272983231632	572.464827086856
12.3772983231632	574.043361110286
12.4272983231632	575.538447515238
12.4772983231632	576.955357469592
12.5272983231632	578.299759823531
12.5772983231632	579.577623581282


==> figures/input_energy-3.tsv <==
0	0
0.0272983231634075	0.886697300786579
0.0772983231634075	2.45287803119486
0.127298323163407	3.95117380320365
0.177298323163408	5.38990032095798
0.227298323163408	6.77734630200996
0.277298323163408	8.12171639938935
0.327298323163408	9.43108967328675
0.377298323163408	10.7133925829145
0.427298323163408	11.9763848299194
0.477298323163408	13.2276558381451
0.527298323163408	14.4746292222575
0.577298323163408	15.724572296648
0.627298323163408	16.9846075175619
0.677298323163408	18.2617227411128
0.727298323163408	19.5627773171915
0.777298323163408	20.8945013176397
0.827298323163408	22.2634856040386
0.877298323163408	23.6761609583737
0.927298323163408	25.1387651064449
0.977298323163408	26.6572971333133
1.02729832316341	28.2374594938102
1.07729832316341	29.884588529238
1.12729832316341	31.6035750836886
1.17729832316341	33.3987774406718
1.22729832316341	35.2739293459488
1.27729832316341	37.2320463218013
1.32729832316341	39.2753337918636
1.37729832316341	41.4051007095269
1.42729832316341	43.6216824078462
1.47729832316341	45.9243762618422
1.52729832316341	48.3113934782307
1.57729832316341	50.7798299120404
1.62729832316341	53.3256582690659
1.67729832316341	55.9437434074692
1.72729832316341	58.6278817252029
1.77729832316341	61.3708648397233
1.82729832316341	64.1645669623805
1.87729832316341	67.0000545726755
1.92729832316341	69.867716237869
1.97729832316341	72.7574097304641
2.02729832316341	75.6586229965921
2.07729832316341	78.5606450454433
2.12729832316341	81.4527424822654
2.17729832316341	84.3243372084818
2.2272983231634	87.165180769827
2.2772983231634	89.9655209485996
2.3272983231634	92.7162564646483
2.3772983231634	95.4090760610217
2.4272983231634	98.0365787882911
2.4772983231634	100.592372945483
2.5272983231634	103.071151860362
2.5772983231634	105.468745469453
2.6272983231634	107.782147458709
2.67729832316339	110.009518518414
2.72729832316339	112.150167020447
2.77729832316339	114.204509113932
2.82729832316339	116.174010830645
2.87729832316339	118.061115272524
2.92729832316339	119.86915830279
2.97729832316339	121.602276367809
3.02729832316339	123.265310132591
3.07729832316339	124.863707518953
3.12729832316339	126.403429497628
3.17729832316338	127.890861615969
3.22729832316338	129.332733758325
3.27729832316338	130.73605005842
3.32729832316338	132.108030237512
3.37729832316338	133.456062956793
3.42729832316338	134.787671077053
3.47729832316338	136.110488043037
3.52729832316338	137.43224398311
3.57729832316338	138.760759564013
3.62729832316337	140.103945189249
3.67729832316337	141.469802797873
3.72729832316337	142.866427322775
3.77729832316337	144.302004813314
3.82729832316337	145.784804319473
3.87729832316337	147.323160870909
3.92729832316337	148.925447255484
3.97729832316337	150.600032793637
4.02729832316337	152.35522789782
4.07729832316337	154.199213876228
4.12729832316336	156.139958160085
4.17729832316336	158.185115874239
4.22729832316336	160.341919401126
4.27729832316336	162.617058277897
4.32729832316336	165.016552386299
4.37729832316336	167.545621918331
4.42729832316336	170.208558004454
4.47729832316336	173.00859815685
4.52729832316336	175.947810794478
4.57729832316335	179.026993072166
4.62729832316335	182.245586031259
4.67729832316335	185.601610729537
4.72729832316335	189.091628504105
4.77729832316335	192.710727889519
4.82729832316335	196.452539976217
4.87729832316335	200.309283177326
4.92729832316335	204.271837504227
4.97729832316335	208.329847564136
5.02729832316335	212.471852618443
5.07729832316334	216.685441210466
5.12729832316334	220.957427115658
5.17729832316334	225.274042713697
5.22729832316334	229.621145353692
5.27729832316334	233.984431899999
5.32729832316334	238.349656420138
5.37729832316334	242.702845915548
5.42729832316334	247.030509101734
5.47729832316334	251.319833511563
5.52729832316333	255.558866613211
5.57729832316333	259.736677185742
5.62729832316333	263.843493859068
5.67729832316333	267.870818475428
5.72729832316333	271.811512737919
5.77729832316333	275.659857447433
5.82729832316333	279.411584461385
5.87729832316333	283.0638823051
5.92729832316333	286.615377100716
5.97729832316332	290.066091122775
6.02729832316332	293.417381822132
6.07729832316332	296.6718645628
6.12729832316332	299.833322577794
6.17729832316332	302.906607763576
6.22729832316332	305.897535898022
6.27729832316332	308.812779689765
6.32729832316332	311.659762758545
6.37729832316332	314.446557223688
6.42729832316332	317.181787062027
6.47729832316331	319.874538812298
6.52729832316331	322.534280577661
6.57729832316331	325.170789640171
6.62729832316331	327.794088379914
6.67729832316331	330.41438761503
6.72729832316331	333.042035973016
6.77729832316331	335.687473491245
6.82729832316331	338.361187344118
6.87729832316331	341.073667419527
6.9272983231633	343.835359426419
6.9772983231633	346.656613310866
7.0272983231633	349.547624986413
7.0772983231633	352.518369736553
7.1272983231633	355.578526108067
7.1772983231633	358.737389664187
7.2272983231633	362.003776582537
7.2772983231633	365.385917737779
7.3272983231633	368.891344574299
7.37729832316329	372.526768720468
7.42729832316329	376.297957893951
7.47729832316329	380.209611169589
7.52729832316329	384.265237102779
7.57729832316329	388.467038500835
7.62729832316329	392.815807796148
7.67729832316329	397.310836986986
7.72729832316329	401.949845969127
7.77729832316329	406.728932785234
7.82729832316329	411.642548875725
7.87729832316328	416.683501837989
7.92729832316328	421.84298750828
7.97729832316328	427.110652395817
8.02729832316328	432.474686648325
8.07729832316328	437.921946842591
8.12729832316328	443.438107004047
8.17729832316328	449.007835398111
8.22729832316328	454.614993834515
8.27729832316328	460.242855513431
8.32729832316327	465.87433684539
8.37729832316327	471.492238217906
8.42729832316327	477.079488377716
8.47729832316327	482.619386960136
8.52729832316327	488.095839731707
8.57729832316327	493.493581318215
8.62729832316327	498.798380560051
8.67729832316327	503.997224157564
8.72729832316327	509.078474921751
8.77729832316327	514.032001706743
8.82729832316326	518.849278942675
8.87729832316326	523.523454580263
8.92729832316326	528.049386169896
8.97729832316326	532.423645695773
9.02729832316326	536.644494638058
9.07729832316326	540.71183151355
9.12729832316326	544.627114821571
9.17729832316326	548.393264874372
9.22729832316326	552.014548403058
9.27729832316325	555.496450089092
9.32729832316325	558.845535272308
9.37729832316325	562.069308029478
9.42729832316325	565.176068609561
9.47729832316325	568.174773865332
9.52729832316325	571.074903853802
9.57729832316325	573.886337212039
9.62729832316325	576.619237276555
9.67729832316325	579.283950231606
9.72729832316324	581.890915874452
9.77729832316324	584.450590903597
9.82729832316324	586.973383998216
9.87729832316324	589.469601389887
9.92729832316324	591.949401154782
9.97729832316324	594.422754094639
10.0272983231632	596.899408842275
10.0772983231632	599.388858730655
10.1272983231632	601.900308006316
10.1772983231632	604.4426351449
10.2272983231632	607.024351329746
10.2772983231632	609.653552569317
10.3272983231632	612.337864436451
10.3772983231632	615.084378988731
10.4272983231632	617.899584048362
10.4772983231632	620.78928565351
10.5272983231632	623.758525112075
10.5772983231632	626.811492664773
10.6272983231632	629.951440270148
10.6772983231632	633.180596435485
10.7272983231632	636.500086314076
10.7772983231632	639.909860455031
10.8272983231632	643.408635616186
10.8772983231632	646.993850928905
10.9272983231632	650.661642436801
10.9772983231632	654.406838625789
11.0272983231632	658.22297903338
11.0772983231632	662.102357388753
11.1272983231632	666.036090014732
11.1772983231632	670.014209444627
11.2272983231632	674.025782400068
11.2772983231632	678.059050470932
11.3272983231632	682.101591066089
11.3772983231632	686.140495493921
11.4272983231632	690.162560412052
11.4772983231632	694.154488381211
11.5272983231632	698.103092888807
11.5772983231632	701.995502989088
11.6272983231632	705.819362648286
11.6772983231632	709.563019988513
11.7272983231632	713.215701890818
11.7772983231632	716.767669836914
11.8272983231632	720.210353426115
11.8772983231632	723.53645867911
11.9272983231632	726.740049009008
11.9772983231632	729.816597574674
12.0272983231632	732.763010601373
12.0772983231632	735.577622127414
12.1272983231632	738.260161481004
12.1772983231632	740.811695578348
12.2272983231632	743.234548833771
12.2772983231632	745.532204060508
12.3272983231632	747.709188196365
12.3772983231632	749.770946996363
12.4272983231632	751.723712985396
12.4772983231632	753.57437095432
12.5272983231632	755.330325115799
12.5772983231632	756.999371720441


==> figures/input_energy-3A.tsv <==
0.527298323163408	14.4746292222575
2.5272983231634	103.071151860362
4.52729832316336	175.947810794478
6.52729832316331	322.534280577661
8.52729832316327	488.095839731707
10.5272983231632	623.758525112075
12.4272983231632	751.723712985396


==> figures/input_energy-4.tsv <==
0	0
0.0272983231634075	0.907858086457798
0.0772983231634075	2.4749435170725
0.127298323163407	3.93216697815351
0.177298323163408	5.2956305806449
0.227298323163408	6.58084584639387
0.277298323163408	7.80265533405271
0.327298323163408	8.97520523314205
0.377298323163408	10.1119645899629
0.427298323163408	11.2257848508365
0.477298323163408	12.3289917345053
0.527298323163408	13.4335001428929
0.577298323163408	14.5509419389983
0.627298323163408	15.6927959964097
0.677298323163408	16.8705099720926
0.727298323163408	18.0956037688718
0.777298323163408	19.3797456135175
0.827298323163408	20.7347930396432
0.877298323163408	22.1727927743904
0.927298323163408	23.7059355127205
0.977298323163408	25.3464637404487
1.02729832316341	27.1065330464673
1.07729832316341	28.9980296512141
1.12729832316341	31.0323490772228
1.17729832316341	33.2201429068235
1.22729832316341	35.5710423271266
1.27729832316341	38.0933685791834
1.32729832316341	40.7938414460448
1.37729832316341	43.6772974886163
1.42729832316341	46.7464298417638
1.47729832316341	50.0015610079433
1.52729832316341	53.4404592427607
1.57729832316341	57.0582078461682
1.62729832316341	60.8471350019002
1.67729832316341	64.7968098094451
1.72729832316341	68.8941079037257
1.77729832316341	73.1233476443753
1.82729832316341	77.4664953724064
1.87729832316341	81.9034357736535
1.92729832316341	86.4123010512983
1.97729832316341	90.969850485171
2.02729832316341	95.5518901262903
2.07729832316341	100.133720912685
2.12729832316341	104.690602454042
2.17729832316341	109.198219158687
2.2272983231634	113.633135289084
2.2772983231634	117.97322593477
2.3272983231634	122.198071768352
2.3772983231634	126.289306766365
2.4272983231634	130.230909780802
2.4772983231634	134.009432871928
2.5272983231634	137.614161579463
2.5772983231634	141.037204728654
2.6272983231634	144.273513845767
2.67729832316339	147.320834697764
2.72729832316339	150.179595778748
2.77729832316339	152.852740652218
2.82729832316339	155.345512843306
2.87729832316339	157.665203391412
2.92729832316339	159.820872168308
2.97729832316339	161.823054604246
3.02729832316339	163.68346552765
3.07729832316339	165.414711414482
3.12729832316339	167.030021482239
3.17729832316338	168.54300678966
3.22729832316338	169.967454872204
3.27729832316338	171.31716552486
3.32729832316338	172.605831219176
3.37729832316338	173.846963399879
3.42729832316338	175.053863642113
3.47729832316338	176.239636457814
3.52729832316338	177.417238510791
3.57729832316338	178.599557219631
3.62729832316337	179.799510270289
3.67729832316337	181.030156487746
3.72729832316337	182.304807874306
3.77729832316337	183.637132439074
3.82729832316337	185.041237728679
3.87729832316337	186.531725713518
3.92729832316337	188.123710858517
3.97729832316337	189.832794766313
4.02729832316337	191.67499266202
4.07729832316337	193.666609116895
4.12729832316336	195.824062697354
4.17729832316336	198.163661583133
4.22729832316336	200.70133452773
4.27729832316336	203.452323739928
4.32729832316336	206.430848255921
4.37729832316336	209.649748064067
4.42729832316336	213.120120566626
4.47729832316336	216.850961857348
4.52729832316336	220.84882571942
4.57729832316335	225.117513182271
4.62729832316335	229.657804914508
4.67729832316335	234.467247689759
4.72729832316335	239.540004677187
4.77729832316335	244.866777431283
4.82729832316335	250.434805253993
4.87729832316335	256.227945157266
4.92729832316335	262.226833056004
4.97729832316335	268.409124167158
5.02729832316335	274.749807979367
5.07729832316334	281.221590686959
5.12729832316334	287.79533574489
5.17729832316334	294.440551280807
5.22729832316334	301.125911568626
5.27729832316334	307.819798681242
5.32729832316334	314.490849837894
5.37729832316334	321.108495865041
5.42729832316334	327.643476599938
5.47729832316334	334.068319965347
5.52729832316333	340.357772795378
5.57729832316333	346.489173242426
5.62729832316333	352.442756674694
5.67729832316333	358.201889301546
5.72729832316333	363.753226249865
5.77729832316333	369.086793362754
5.82729832316333	374.195994505059
5.87729832316333	379.077548543022
5.92729832316333	383.731362328481
5.97729832316332	388.160347881692
6.02729832316332	392.370193463474
6.07729832316332	396.369099305042
6.12729832316332	400.167489387252
6.17729832316332	403.77771081382
6.22729832316332	407.213732007598
6.27729832316332	410.490850196698
6.32729832316332	413.625417487372
6.37729832316332	416.634593298513
6.42729832316332	419.536129127897
6.47729832316331	422.3481896133
6.52729832316331	425.089211730529
6.57729832316331	427.777801827676
6.62729832316331	430.432668123114
6.67729832316331	433.072584383206
6.72729832316331	435.716378826678
6.77729832316331	438.382940947732
6.82729832316331	441.091237967859
6.87729832316331	443.860332059475
6.9272983231633	446.709389358296
6.9772983231633	449.65767210235
7.0272983231633	452.724505991608
7.0772983231633	455.929216022892
7.1272983231633	459.291025572314
7.1772983231633	462.828915309146
7.2272983231633	466.561440555213
7.2772983231633	470.506507867213
7.3272983231633	474.681113824589
7.37729832316329	479.101051158534
7.42729832316329	483.780589365812
7.47729832316329	488.732138726741
7.52729832316329	493.965908110891
7.57729832316329	499.489568039736
7.62729832316329	505.307931130276
7.67729832316329	511.422662231864
7.72729832316329	517.832030273061
7.77729832316329	524.530713058104
7.82729832316329	531.509665014879
7.87729832316328	538.756056237683
7.92729832316328	546.253289145237
7.97729832316328	553.981096758965
8.02729832316328	561.915724082049
8.07729832316328	570.030191418778
8.12729832316328	578.294635814056
8.17729832316328	586.676724213863
8.22729832316328	595.14212954589
8.27729832316328	603.655058786169
8.32729832316327	612.1788202932
8.37729832316327	620.676416323845
8.42729832316327	629.111145747515
8.47729832316327	637.447201581567
8.52729832316327	645.650248097098
8.57729832316327	653.687962886383
8.62729832316327	661.530530417591
8.67729832316327	669.151075186906
8.72729832316327	676.526024553749
8.77729832316327	683.635393637543
8.82729832316326	690.462987178973
8.87729832316326	696.99651593079
8.92729832316326	703.227627844278
8.97729832316326	709.151856957749
9.02729832316326	714.768495376098
9.07729832316326	720.08039596564
9.12729832316326	725.093715296128
9.17729832316326	729.817607875686
9.22729832316326	734.263883793436
9.27729832316325	738.446642476012
9.32729832316325	742.381895363672
9.37729832316325	746.087189924853
9.42729832316325	749.581246578925
9.47729832316325	752.883618828095
9.52729832316325	756.014385269418
9.57729832316325	758.993880239066
9.62729832316325	761.842467716532
9.67729832316325	764.580360877073
9.72729832316324	767.227487420581
9.77729832316324	769.803398618818
9.82729832316324	772.32721800082
9.87729832316324	774.817623821358
9.92729832316324	777.292858001857
9.97729832316324	779.770753155427
10.0272983231632	782.268768650288
10.0772983231632	784.804026453468
10.1272983231632	787.393337735333
10.1772983231632	790.053211892515
10.2272983231632	792.799840730959
10.2772983231632	795.649051994058
10.3272983231632	798.616228159992
10.3772983231632	801.716188391839
10.4272983231632	804.963033618878
10.4772983231632	808.369956866915
10.5272983231632	811.949023046407
10.5772983231632	815.710924358366
10.6272983231632	819.664719203444
10.6772983231632	823.817563902143
10.7272983231632	828.174447588748
10.7772983231632	832.737941278025
10.8272983231632	837.507972288563
10.8772983231632	842.481634924592
10.9272983231632	847.653047573066
10.9772983231632	853.013265187282
11.0272983231632	858.550254543122
11.0772983231632	864.248937726247
11.1272983231632	870.091307109743
11.1772983231632	876.056612694758
11.2272983231632	882.121620202602
11.2772983231632	888.260935821505
11.3272983231632	894.447391121064
11.3772983231632	900.652479446052
11.4272983231632	906.846833175368
11.4772983231632	913.000729658016
11.5272983231632	919.084612479417
11.5772983231632	925.069614015544
11.6272983231632	930.928065028902
11.6772983231632	936.633977360182
11.7272983231632	942.163486563643
11.7772983231632	947.495242595167
11.8272983231632	952.610738343589
11.8772983231632	957.494567836048
11.9272983231632	962.134608270726
11.9772983231632	966.522122548301
12.0272983231632	970.6517815923
12.0772983231632	974.521608369861
12.1272983231632	978.132848049919
12.1772983231632	981.489771071074
12.2272983231632	984.599417949527
12.2772983231632	987.471296362637
12.3272983231632	990.117042333915
12.3772983231632	992.550058175139
12.4272983231632	994.785140183234
12.4772983231632	996.838108935368
12.5272983231632	998.72545438661
12.5772983231632	1000.46400688051


==> figures/input_energy-4A.tsv <==
1.02729832316341	27.1065330464673
3.02729832316339	163.68346552765
5.02729832316335	274.749807979367
7.0272983231633	452.724505991608
9.02729832316326	714.768495376098
11.0272983231632	858.550254543122

==> figures/outputs-1.tsv <==
0	0
0.0129634103938457	-0.186249853199551
0.0629634103938457	-0.318165636398078
0.112963410393846	0.0983924378134281
0.162963410393846	0.714608562718665
0.212963410393846	1.32124777100858
0.262963410393846	1.80701913635998
0.312963410393846	2.12941224687443
0.362963410393846	2.29122671676558
0.412963410393846	2.32127941004831
0.462963410393846	2.25937958448246
0.512963410393846	2.14571466176024
0.562963410393846	2.01437049173284
0.612963410393846	1.89030754948205
0.662963410393846	1.78889539418215
0.712963410393846	1.71708222875357
0.762963410393846	1.67539180123166
0.812963410393846	1.66013002940147
0.862963410393846	1.66539224209487
0.912963410393846	1.684650320654
0.962963410393846	1.71184673372273
1.01296341039385	1.74202325678477
1.06296341039385	1.77156945338895
1.11296341039385	1.79819840722603
1.16296341039385	1.82075517544105
1.21296341039385	1.83894691259067
1.26296341039385	1.85306071539325
1.31296341039385	1.86371179055126
1.36296341039385	1.87164414373164
1.41296341039385	1.87759035134953
1.46296341039385	1.88218646122136
1.51296341039385	1.88593215362818
1.56296341039385	1.88918401246159
1.61296341039385	1.89217000793029
1.66296341039385	1.8950150566667
1.71296341039385	1.89776997198156
1.76296341039385	1.90043864802794
1.81296341039385	1.90300056138179
1.86296341039385	1.90542743335051
1.91296341039385	1.90769412640611
1.96296341039385	1.90978458969981
2.01296341039385	1.91169401247234
2.06296341039385	1.9134283990699
2.11296341039384	1.91500265025483
2.16296341039384	1.91643801131202
2.21296341039384	1.91775949506417
2.26296341039384	1.91899365206828
2.31296341039384	1.92016686617169
2.36296341039384	1.92130421113428
2.41296341039384	1.92242881233075
2.46296341039384	1.92356160931765
2.51296341039384	1.92472139995743
2.56296341039384	1.92592505403385
2.61296341039383	1.92718780421618
2.66296341039383	1.92852354718257
2.71296341039383	1.92994511230988
2.76296341039383	1.93146447631642
2.81296341039383	1.93309291809732
2.86296341039383	1.93484111849925
2.91296341039383	1.93671921554637
2.96296341039383	1.93873682768256
3.01296341039383	1.94090305708595
3.06296341039382	1.94322648310605
3.11296341039382	1.94571515323363
3.16296341039382	1.94837657635969
3.21296341039382	1.95121772079136
3.26296341039382	1.95424501775408
3.31296341039382	1.95746436995136
3.36296341039382	1.96088116411535
3.41296341039382	1.96450028625032
3.46296341039382	1.9683261383205
3.51296341039381	1.97236265534615
3.56296341039381	1.97661332215257
3.61296341039381	1.9810811892988
3.66296341039381	1.9857688879545
3.71296341039381	1.99067864367622
3.76296341039381	1.9958122891551
3.81296341039381	2.00117127607352
3.86296341039381	2.00675668623146
3.91296341039381	2.01256924209696
3.96296341039381	2.01860931691236
4.0129634103938	2.02487694445813
4.0629634103938	2.0313718285463
4.1129634103938	2.03809335228975
4.1629634103938	2.04504058717429
4.2129634103938	2.05221230194666
4.2629634103938	2.05960697132416
4.3129634103938	2.06722278452806
4.3629634103938	2.07505765364202
4.4129634103938	2.08310922179845
4.46296341039379	2.09137487119724
4.51296341039379	2.0998517309634
4.56296341039379	2.10853668485189
4.61296341039379	2.11742637880898
4.66296341039379	2.1265172283999
4.71296341039379	2.13580542611298
4.76296341039379	2.14528694854972
4.81296341039379	2.15495756351008
4.86296341039379	2.16481283698111
4.91296341039379	2.17484814003683
4.96296341039378	2.18505865565587
5.01296341039378	2.19543938546329
5.06296341039378	2.20598515640179
5.11296341039378	2.2166906273375
5.16296341039378	2.2275502956046
5.21296341039378	2.23855850349289
5.26296341039378	2.24970944468193
5.31296341039378	2.26099717062505
5.36296341039378	2.27241559688618
5.41296341039377	2.28395850943233
5.46296341039377	2.29561957088397
5.51296341039377	2.30739232672559
5.56296341039377	2.31927021147824
5.61296341039377	2.33124655483579
5.66296341039377	2.34331458776616
5.71296341039377	2.3554674485789
5.76296341039377	2.36769818895976
5.81296341039377	2.37999977997323
5.86296341039376	2.39236511803348
5.91296341039376	2.40478703084395
5.96296341039376	2.41725828330581
6.01296341039376	2.42977158339527
6.06296341039376	2.44231958800948
6.11296341039376	2.45489490878072
6.16296341039376	2.46749011785838
6.21296341039376	2.48009775365808
6.26296341039376	2.49271032657723
6.31296341039376	2.5053203246761
6.36296341039375	2.51792021932342
6.41296341039375	2.5305024708055
6.46296341039375	2.54305953389758
6.51296341039375	2.55558386339622
6.56296341039375	2.56806791961124
6.61296341039375	2.580504173816
6.66296341039375	2.59288511365425
6.71296341039375	2.60520324850214
6.76296341039375	2.61745111478371
6.81296341039374	2.62962128123812
6.86296341039374	2.64170635413694
6.91296341039374	2.65369898244968
6.96296341039374	2.66559186295573
7.01296341039374	2.6773777453008
7.06296341039374	2.68904943699613
7.11296341039374	2.70059980835826
7.16296341039374	2.71202179738772
7.21296341039374	2.72330841458445
7.26296341039374	2.73445274769811
7.31296341039373	2.7454479664112
7.36296341039373	2.75628732695303
7.41296341039373	2.76696417664263
7.46296341039373	2.77747195835841
7.51296341039373	2.78780421493272
7.56296341039373	2.79795459346936
7.61296341039373	2.80791684958194
7.66296341039373	2.81768485155113
7.71296341039373	2.82725258439905
7.76296341039372	2.83661415387863
7.81296341039372	2.84576379037618
7.86296341039372	2.85469585272527
7.91296341039372	2.86340483193002
7.96296341039372	2.87188535479607
8.01296341039372	2.88013218746735
8.06296341039372	2.88814023886697
8.11296341039372	2.89590456404048
8.16296341039372	2.90342036739979
8.21296341039372	2.91068300586623
8.26296341039371	2.91768799191105
8.31296341039371	2.92443099649182
8.36296341039371	2.93090785188335
8.41296341039371	2.93711455440152
8.46296341039371	2.94304726701874
8.51296341039371	2.94870232186969
8.56296341039371	2.95407622264593
8.61296341039371	2.95916564687832
8.66296341039371	2.96396744810599
8.71296341039371	2.96847865793067
8.7629634103937	2.97269648795543
8.8129634103937	2.97661833160686
8.8629634103937	2.98024176583957
8.9129634103937	2.98356455272235
8.9629634103937	2.98658464090509
9.0129634103937	2.98930016696565
9.0629634103937	2.99170945663613
9.1129634103937	2.99381102590793
9.1629634103937	2.99560358201486
9.21296341039369	2.99708602429414
9.26296341039369	2.9982574449246
9.31296341039369	2.99911712954194
9.36296341039369	2.99966455773073
9.41296341039369	2.99989940339286
9.46296341039369	2.99982153499252
9.51296341039369	2.99943101567752
9.56296341039369	2.99872810327692
9.61296341039369	2.99771325017533
9.66296341039368	2.99638710306368
9.71296341039368	2.99475050256704
9.76296341039368	2.99280448274961
9.81296341039368	2.99055027049729
9.86296341039368	2.98798928477836
9.91296341039368	2.98512313578274
9.96296341039368	2.98195362394048
10.0129634103937	2.97848273882005
10.0629634103937	2.9747126579074
10.1129634103937	2.97064574526634
10.1629634103937	2.96628455008135
10.2129634103937	2.9616318050836
10.2629634103937	2.95669042486147
10.3129634103937	2.95146350405633
10.3629634103937	2.94595431544505
10.4129634103937	2.94016630791031
10.4629634103937	2.93410310430016
10.5129634103937	2.92776849917795
10.5629634103937	2.92116645646445
10.6129634103937	2.91430110697329
10.6629634103937	2.90717674584157
10.7129634103937	2.89979782985709
10.7629634103937	2.89216897468408
10.8129634103937	2.884294951989
10.8629634103937	2.87618068646834
10.9129634103937	2.86783125278039
10.9629634103937	2.85925187238265
11.0129634103937	2.8504479102772
11.0629634103937	2.8414248716659
11.1129634103937	2.83218839851746
11.1629634103937	2.82274426604885
11.2129634103937	2.81309837912288
11.2629634103937	2.80325676856453
11.3129634103936	2.7932255873982
11.3629634103936	2.78301110700826
11.4129634103936	2.77261971322532
11.4629634103936	2.76205790234078
11.5129634103936	2.75133227705192
11.5629634103936	2.74044954234043
11.6129634103936	2.72941650128661
11.6629634103936	2.71824005082209
11.7129634103936	2.70692717742374
11.7629634103936	2.69548495275128
11.8129634103936	2.68392052923157
11.8629634103936	2.67224113559218
11.9129634103936	2.66045407234712
11.9629634103936	2.6485667072375
12.0129634103936	2.63658647063006
12.0629634103936	2.62452085087636
12.1129634103936	2.61237738963564
12.1629634103936	2.60016367716419
12.2129634103936	2.58788734757421
12.2629634103936	2.57555607406514
12.3129634103936	2.56317756413051
12.3629634103936	2.55075955474309
12.4129634103936	2.53830980752171
12.4629634103936	2.5258361038824
12.5129634103936	2.51334624017714
12.5629634103936	2.5008480228232
12.6129634103936	2.48834926342604
12.6629634103936	2.47585777389896
12.7129634103936	2.4633813615824
12.7629634103936	2.45092782436607
12.8129634103936	2.4385049458169
12.8629634103936	2.4261204903159
12.9129634103936	2.41378219820689
12.9629634103936	2.40149778096027
13.0129634103936	2.38927491635465
13.0629634103936	2.37712124367965
13.1129634103936	2.36504435896256
13.1629634103936	2.35305181022205
13.2129634103936	2.34115109275181
13.2629634103936	2.32934964443716
13.3129634103936	2.31765484110737
13.3629634103936	2.30607399192689
13.4129634103936	2.29461433482802
13.4629634103936	2.28328303198821
13.5129634103936	2.2720871653546
13.5629634103936	2.26103373221868
13.6129634103936	2.25012964084381
13.6629634103936	2.23938170614839
13.7129634103936	2.22879664544729
13.7629634103936	2.21838107425427
13.8129634103936	2.20814150214804
13.8629634103936	2.19808432870442
13.9129634103936	2.18821583949728
13.9629634103936	2.1785422021707
14.0129634103936	2.16906946258479
14.0629634103936	2.15980354103762
14.1129634103936	2.15075022856561
14.1629634103936	2.14191518332464
14.2129634103936	2.13330392705426
14.2629634103936	2.12492184162705
14.3129634103936	2.11677416568549
14.3629634103936	2.10886599136822
14.4129634103936	2.1012022611279
14.4629634103936	2.0937877646426
14.5129634103936	2.08662713582269
14.5629634103936	2.07972484991495
14.6129634103936	2.073085220706
14.6629634103936	2.06671239782647
14.7129634103936	2.06061036415784
14.7629634103936	2.05478293334348
14.8129634103936	2.04923374740539
14.8629634103936	2.04396627446826
14.9129634103936	2.03898380659216
14.9629634103936	2.03428945771526
15.0129634103936	2.02988616170787
15.0629634103936	2.025776670539
15.1129634103936	2.02196355255665
15.1629634103936	2.01844919088272
15.2129634103936	2.01523578192385
15.2629634103936	2.01232533399878
15.3129634103936	2.00971966608336
15.3629634103936	2.00742040667386
15.4129634103936	2.00542899276927
15.4629634103936	2.00374666897339
15.5129634103936	2.00237448671699
15.5629634103936	2.00131330360088
15.6129634103936	2.00056378285994
15.6629634103936	2.00012639294874
15.7129634103936	2.00000140724885
15.7629634103936	2.000188903898
15.8129634103936	2.0006887657414
15.8629634103936	2.00150068040493
15.9129634103936	2.00262414049049
15.9629634103936	2.00405844389313
16.0129634103936	2.00580269423991
16.0629634103936	2.00785580145014
16.1129634103936	2.01021648241673
16.1629634103936	2.01288326180808
16.2129634103936	2.01585447299021
16.2629634103936	2.01912825906838
16.3129634103936	2.02270257404761
16.3629634103936	2.02657518411141
16.4129634103936	2.03074366901788
16.4629634103936	2.03520542361232
16.5129634103936	2.0399576594554
16.5629634103936	2.04499740656586
16.6129634103936	2.05032151527669
16.6629634103937	2.05592665820361
16.7129634103937	2.06180933232458
16.7629634103937	2.06796586116913
16.8129634103937	2.07439239711601
16.8629634103937	2.0810849237979
16.9129634103937	2.08803925861152
16.9629634103937	2.09525105533161
17.0129634103937	2.10271580682725
17.0629634103937	2.11042884787863
17.1129634103937	2.11838535809273
17.1629634103937	2.1265803649159
17.2129634103937	2.13500874674156
17.2629634103937	2.14366523611107
17.3129634103938	2.1525444230057
17.3629634103938	2.16164075822776
17.4129634103938	2.1709485568687
17.4629634103938	2.18046200186193
17.5129634103938	2.19017514761839
17.5629634103938	2.20008192374231
17.6129634103938	2.21017613882506
17.6629634103938	2.22045148431454
17.7129634103938	2.23090153845787
17.7629634103938	2.24151977031477
17.8129634103938	2.2522995438392
17.8629634103938	2.26323412202668
17.9129634103938	2.27431667112468
17.9629634103939	2.28554026490355
18.0129634103939	2.29689788898515
18.0629634103939	2.30838244522665
18.1129634103939	2.31998675615661
18.1629634103939	2.33170356946072
18.2129634103939	2.34352556251419
18.2629634103939	2.35544534695825
18.3129634103939	2.36745547331756
18.3629634103939	2.37954843565595
18.4129634103939	2.39171667626736
18.4629634103939	2.40395259039916
18.5129634103939	2.41624853100492
18.562963410394	2.42859681352351
18.612963410394	2.44098972068175
18.662963410394	2.45341950731743
18.712963410394	2.46587840521982
18.762963410394	2.4783586279845
18.812963410394	2.49085237587968
18.862963410394	2.50335184072073
18.912963410394	2.51584921075004
18.962963410394	2.52833667551917
19.012963410394	2.54080643077008
19.062963410394	2.55325068331255
19.112963410394	2.56566165589469
19.162963410394	2.57803159206345
19.2129634103941	2.59035276101217
19.2629634103941	2.60261746241206
19.3129634103941	2.6148180312247
19.3629634103941	2.62694684249239
19.4129634103941	2.63899631610353
19.4629634103941	2.65095892152996
19.5129634103941	2.66282718253325
19.5629634103941	2.67459368183717
19.6129634103941	2.68625106576317
19.6629634103941	2.69779204882628
19.7129634103941	2.7092094182882
19.7629634103941	2.72049603866515
19.8129634103941	2.73164485618719
19.8629634103942	2.7426489032067
19.9129634103942	2.75350130255286
19.9629634103942	2.76419527182972


==> figures/outputs-10.tsv <==
0	0
0.0129634103938457	-0.203763876162245
nan	nan
1.46296341039385	-0.0362912909407029
1.51296341039385	0.00324571121045276
1.56296341039385	0.0429224434901462
1.61296341039385	0.0828110351606188
1.66296341039385	0.122965069798982
1.71296341039385	0.163425059754198
1.76296341039385	0.204219632909287
1.81296341039385	0.245364129901459
1.86296341039385	0.286858038219181
1.91296341039385	0.328682317397372
1.96296341039385	0.370797291409051
2.01296341039385	0.413141457697833
2.06296341039385	0.455631313813611
2.11296341039384	0.498162136743451
2.16296341039384	0.540609557297471
2.21296341039384	0.582831735978094
2.26296341039384	0.624671949643521
2.31296341039384	0.665961423673767
2.36296341039384	0.706522279369504
2.41296341039384	0.746170501983918
2.46296341039384	0.784718865755737
2.51296341039384	0.821979776144002
2.56296341039384	0.857768005794287
2.61296341039383	0.891903310486071
2.66296341039383	0.924212915921743
2.71296341039383	0.954533867353676
2.76296341039383	0.982715233182753
2.81296341039383	1.0086201519693
2.86296341039383	1.03212771059922
2.91296341039383	1.05313464014753
2.96296341039383	1.071556815523
3.01296341039383	1.08733054531908
3.06296341039382	1.10041363937456
3.11296341039382	1.11078624323781
3.16296341039382	1.11845143087989
3.21296341039382	1.12343554946913
3.26296341039382	1.12578831267307
3.31296341039382	1.12558264169036
3.36296341039382	1.1229142559538
3.41296341039382	1.11790101812977
3.46296341039382	1.11068204062775
3.51296341039381	1.1014165632984
3.56296341039381	1.09028261432154
3.61296341039381	1.0774754684519
3.66296341039381	1.06320591878889
3.71296341039381	1.04769838005836
3.76296341039381	1.03118884302723
3.81296341039381	1.01392270110811
3.86296341039381	0.996152471438706
3.91296341039381	0.978135433730964
3.96296341039381	0.960131210968644
4.0129634103938	0.94239931658062
4.0629634103938	0.925196693025483
4.1129634103938	0.908775266786338
4.1629634103938	0.893379544591539
4.2129634103938	0.879244275248363
4.2629634103938	0.866592200805742
4.3129634103938	0.855631919855247
4.3629634103938	0.846555884645254
4.4129634103938	0.839538552332763
4.46296341039379	0.834734709144027
4.51296341039379	0.832277984474604
4.56296341039379	0.832279570049062
4.61296341039379	0.83482715719951
4.66296341039379	0.839984103131125
4.71296341039379	0.847788834743727
4.76296341039379	0.858254496194394
4.81296341039379	0.871368843940753
4.86296341039379	0.887094390522518
4.91296341039379	0.905368795844744
4.96296341039378	0.926105502245082
5.01296341039378	0.949194607183764
5.06296341039378	0.974503965013537
5.11296341039378	1.00188050699102
5.16296341039378	1.03115176650397
5.21296341039378	1.06212759443231
5.26296341039378	1.09460204765553
5.31296341039378	1.12835543198333
5.36296341039378	1.1631564792387
5.41296341039377	1.19876463687709
5.46296341039377	1.23493244739665
5.51296341039377	1.2714079938929
5.56296341039377	1.30793738744634
5.61296341039377	1.34426727160971
5.66296341039377	1.38014731908724
5.71296341039377	1.41533269577271
5.76296341039377	1.44958646763619
5.81296341039377	1.48268192651747
5.86296341039376	1.51440481169123
5.91296341039376	1.54455540510818
5.96296341039376	1.5729504794757
6.01296341039376	1.59942507980964
6.06296341039376	1.62383412075046
6.11296341039376	1.64605378377575
6.16296341039376	1.66598270043817
6.21296341039376	1.68354290989408
6.26296341039376	1.69868058124156
6.31296341039376	1.71136649353441
6.36296341039375	1.72159626875845
6.41296341039375	1.72939035552328
6.46296341039375	1.73479376371142
6.51296341039375	1.73787555281429
6.56296341039375	1.73872807914344
6.61296341039375	1.73746600951394
6.66296341039375	1.73422511132837
6.71296341039375	1.72916083122308
6.76296341039375	1.72244667654954
6.81296341039374	1.7142724159325
6.86296341039374	1.70484211695324
6.91296341039374	1.69437204063251
6.96296341039374	1.68308841381738
7.01296341039374	1.6712251017951
7.06296341039374	1.65902120445301
7.11296341039374	1.64671860006635
7.16296341039374	1.63455946131798
7.21296341039374	1.62278376843069
7.26296341039374	1.61162684432048
7.31296341039373	1.60131693645812
7.36296341039373	1.59207286965899
7.41296341039373	1.58410179331093
7.46296341039373	1.57759704560596
7.51296341039373	1.57273615617119
7.56296341039373	1.56967900711073
7.61296341039373	1.56856617088646
7.66296341039373	1.5695174416979
7.71296341039373	1.57263057508686
7.76296341039372	1.57798024841116
7.81296341039372	1.58561725262394
7.86296341039372	1.59556792348291
7.91296341039372	1.60783381792064
7.96296341039372	1.62239163885649
8.01296341039372	1.63919340924739
8.06296341039372	1.65816689368335
8.11296341039372	1.67921626335932
8.16296341039372	1.70222299782216
8.21296341039372	1.72704701452471
8.26296341039371	1.75352801494185
8.31296341039371	1.78148703383838
8.36296341039371	1.81072817624802
8.41296341039371	1.84104052484581
8.46296341039371	1.87220019869301
8.51296341039371	1.90397254281986
8.56296341039371	1.93611442680321
8.61296341039371	1.96837662940592
8.66296341039371	2.00050628548404
8.71296341039371	2.03224937074428
8.7629634103937	2.06335319955532
8.8129634103937	2.09356891088452
8.8629634103937	2.12265391754964
8.9129634103937	2.15037429434
8.9629634103937	2.17650708117177
9.0129634103937	2.20084247828928
9.0629634103937	2.22318591160226
9.1129634103937	2.2433599475449
9.1629634103937	2.26120603834518
9.21296341039369	2.27658608028627
9.26296341039369	2.28938376940889
9.31296341039369	2.29950574112656
9.36296341039369	2.3068824823832
9.41296341039369	2.31146900725442
9.46296341039369	2.3132452892557
9.51296341039369	2.31221644605102
9.56296341039369	2.30841267472753
9.61296341039369	2.30188893829344
9.66296341039368	2.29272440654052
9.71296341039368	2.28102165686566
9.76296341039368	2.26690564304342
9.81296341039368	2.25052244225839
9.86296341039368	2.232037792921
9.91296341039368	2.21163543787915
9.96296341039368	2.18951528958172
10.0129634103937	2.16589143552739
10.0629634103937	2.14099000392695
10.1129634103937	2.11504691090295
10.1629634103937	2.0883055117327
10.2129634103937	2.06101417959828
10.2629634103937	2.03342383603053
10.3129634103937	2.00578545771517
10.3629634103937	1.97834758456445
10.4129634103937	1.95135385394366
10.4629634103937	1.92504058567971
10.5129634103937	1.89963444196995
10.5629634103937	1.87535018556022
10.6129634103937	1.85238855857807
10.6629634103937	1.8309343032002
10.7129634103937	1.81115434391518
10.7629634103937	1.79319614952646
10.8129634103937	1.77718629124413
10.8629634103937	1.76322921125297
10.9129634103937	1.75140621404083
10.9629634103937	1.74177469054418
11.0129634103937	1.73436758284052
11.0629634103937	1.72919309471291
11.1129634103937	1.72623465095406
11.1629634103937	1.72545110579131
11.2129634103937	1.72677719832341
11.2629634103937	1.73012425039127
11.3129634103936	1.7353810998815
11.3629634103936	1.7424152601082
11.4129634103936	1.75107429365864
11.4629634103936	1.76118738694494
11.5129634103936	1.77256710969739
11.5629634103936	1.7850113417863
11.6129634103936	1.79830534808683
11.6629634103936	1.81222398062094
11.7129634103936	1.82653398593831
11.7629634103936	1.84099639464563
11.8129634103936	1.85536896917244
11.8629634103936	1.86940868527864
11.9129634103936	1.88287422247147
11.9629634103936	1.8955284384096
12.0129634103936	1.90714080253179
12.0629634103936	1.91748976455395
12.1129634103936	1.92636503412893
12.1629634103936	1.93356974885024
12.2129634103936	1.93892250889618
12.2629634103936	1.94225925794262
12.3129634103936	1.94343499150831
12.3629634103936	1.94232527562058
12.4129634103936	1.93882756058363
12.4629634103936	1.93286227667892
12.5129634103936	1.92437370080541
12.5629634103936	1.91333058535583
12.6129634103936	1.89972654300037
12.6629634103936	1.88358018348808
12.7129634103936	1.86493500105341
12.7629634103936	1.8438590135072
12.8129634103936	1.82044415657214
12.8629634103936	1.79480543946837
12.9129634103936	1.76707987013974
12.9629634103936	1.73742516081332
13.0129634103936	1.70601822677919
13.0629634103936	1.67305349334373
13.1129634103936	1.638741027826
13.1629634103936	1.60330451521531
13.2129634103936	1.56697909766987
13.2629634103936	1.53000909939699
13.3129634103936	1.49264565960075
13.3629634103936	1.45514429710157
13.4129634103936	1.41776243091513
13.4629634103936	1.38075688151801
13.5129634103936	1.34438137772108
13.5629634103936	1.30888409401535
13.6129634103936	1.27450524295114
13.6629634103936	1.24147474656163
13.7129634103936	1.21001001005259
13.7629634103936	1.18031381995841
13.8129634103936	1.15257238772137
13.8629634103936	1.12695355819857
13.9129634103936	1.10360520095341
13.9629634103936	1.08265380036242
14.0129634103936	1.06420325858266
14.0629634103936	1.04833392329816
14.1129634103936	1.03510184991884
14.1629634103936	1.02453830556294
14.2129634103936	1.01664951973919
14.2629634103936	1.01141668418034
14.3129634103936	1.00879620179083
14.3629634103936	1.00872018218325
14.4129634103936	1.01109717881481
14.4629634103936	1.01581316032181
14.5129634103936	1.02273270631101
14.5629634103936	1.03170041562458
14.6129634103936	1.04254251297323
14.6629634103936	1.05506863785093
14.7129634103936	1.06907379782415
14.7629634103936	1.0843404666468
14.8129634103936	1.10064080620625
14.8629634103936	1.11773899006899
14.9129634103936	1.13539360538051
14.9629634103936	1.15336010909196
15.0129634103936	1.17139331394415
15.0629634103936	1.18924987934312
15.1129634103936	1.2066907822138
15.1629634103936	1.22348374311891
15.2129634103936	1.23940558337868
15.2629634103936	1.254244489617
15.3129634103936	1.26780216308586
15.3629634103936	1.27989583227213
15.4129634103936	1.29036010865785
15.4629634103936	1.29904866707342
15.5129634103936	1.30583573383667
15.5629634103936	1.31061736779269
15.6129634103936	1.31331252143927
15.6629634103936	1.31386387152156
15.7129634103936	1.31223841078395
15.7629634103936	1.30842779495452
15.8129634103936	1.30244844148466
15.8629634103936	1.29434137904745
15.9129634103936	1.28417184929019
15.9629634103936	1.27202866481293
16.0129634103936	1.25802332978174
16.0629634103936	1.24228893195822
16.1129634103936	1.22497881721186
16.1629634103936	1.20626505975652
16.2129634103936	1.18633674339433
16.2629634103936	1.16539807093988
16.3129634103936	1.14366632071565
16.3629634103936	1.12136967053854
16.4129634103936	1.09874491094283
16.4629634103936	1.07603507049242
16.5129634103936	1.05348697691508
16.5629634103936	1.03134877843356
16.6129634103936	1.00986745006746
16.6629634103937	0.989286309830963
16.7129634103937	0.969842569653813
16.7629634103937	0.95176494550719
16.8129634103937	0.935271350625577
16.8629634103937	0.92056669488668
16.9129634103937	0.907840812351825
16.9629634103937	0.897266537689821
17.0129634103937	0.888997950720804
17.0629634103937	0.883168806637826
17.1129634103937	0.879891167609821
17.1629634103937	0.879254249458487
17.2129634103937	0.88132349495374
17.2629634103937	0.886139883009107
17.3129634103938	0.893719480702428
17.3629634103938	0.904053242622027
17.4129634103938	0.917107059568262
17.4629634103938	0.932822056149919
17.5129634103938	0.951115134328951
17.5629634103938	0.971879757510609
17.6129634103938	0.994986967373451
17.6629634103938	1.02028662330919
17.7129634103938	1.04760885211898
17.7629634103938	1.07676569351276
17.8129634103938	1.10755292500281
17.8629634103938	1.13975204799093
17.9129634103938	1.17313241523901
17.9629634103939	1.20745347850072
18.0129634103939	1.24246713389247
18.0629634103939	1.27792014160552
18.1129634103939	1.31355659581962
18.1629634103939	1.34912042017709
18.2129634103939	1.38435786392193
18.2629634103939	1.41901997380246
18.3129634103939	1.45286501707852
18.3629634103939	1.48566083146394
18.4129634103939	1.51718707856496
18.4629634103939	1.5472373783407
18.5129634103939	1.57562130330049
18.562963410394	1.60216621255535
18.612963410394	1.62671890744122
18.662963410394	1.64914709221475
18.712963410394	1.66934062527071
18.762963410394	1.68721254842344
18.812963410394	1.70269988401248
18.862963410394	1.71576419191297
18.912963410394	1.72639188093034
18.962963410394	1.73459427151352
19.012963410394	1.74040740920562
19.062963410394	1.74389163074197
19.112963410394	1.74513088717701
19.162963410394	1.74423183084934
19.2129634103941	1.74132267535414
19.2629634103941	1.73655183996016
19.3129634103941	1.73008639206237
19.3629634103941	1.72211030327948
19.4129634103941	1.71282253666738
19.4629634103941	1.7024349842071
19.5129634103941	1.69117027522176
19.5629634103941	1.67925947766665
19.6129634103941	1.66693971530683
19.6629634103941	1.65445172463682
19.7129634103941	1.64203737599904
19.7629634103941	1.6299371837151
19.8129634103941	1.6183878301536
19.8629634103942	1.60761972851865
19.9129634103942	1.59785464875617
19.9629634103942	1.58930343034394


==> figures/outputs-11.tsv <==
0	0
0.0129634103938457	0.0795068065680222
0.0629634103938457	0.336250300623961
0.112963410393846	0.507698691309434
0.162963410393846	0.607234752397406
0.212963410393846	0.657630885596478
0.262963410393846	0.68034097872393
0.312963410393846	0.691322760492364
0.362963410393846	0.700391000615399
0.412963410393846	0.712213243812994
0.462963410393846	0.727846706728058
0.512963410393846	0.746234092964003
0.562963410393846	0.765399107548672
0.612963410393846	0.783270689172395
0.662963410393846	0.798164568349434
0.712963410393846	0.808994521949132
0.762963410393846	0.815296256855826
0.812963410393846	0.817139417046625
0.862963410393846	0.81498764366668
0.912963410393846	0.8095490207602
0.962963410393846	0.801643062116213
1.01296341039385	0.792097295954824
1.06296341039385	0.781676983007069
1.11296341039385	0.771045364980183
1.16296341039385	0.760748527110821
1.21296341039385	0.751217776166613
1.26296341039385	0.742782695783159
1.31296341039385	0.7356891445279
1.36296341039385	0.730117935037594
1.41296341039385	0.726201436355228
1.46296341039385	0.724036662325667
1.51296341039385	0.723694436907848
1.56296341039385	0.725224932016687
1.61296341039385	0.728660278491691
1.66296341039385	0.734015110830727
1.71296341039385	0.741285889184739
1.76296341039385	0.750449714916093
1.81296341039385	0.761463176564259
1.86296341039385	0.774261575316915
1.91296341039385	0.788758712158291
1.96296341039385	0.804847288306612
2.01296341039385	0.822399881057009
2.06296341039385	0.841270405828547
2.11296341039384	0.86129595477612
2.16296341039384	0.882298903731463
2.21296341039384	0.904089193664197
2.26296341039384	0.926466712924602
2.31296341039384	0.949223726865947
2.36296341039384	0.972147318724015
2.41296341039384	0.995021818316449
2.46296341039384	1.01763120301626
2.51296341039384	1.03976145921215
2.56296341039384	1.06120289317825
2.61296341039383	1.08175237911353
2.66296341039383	1.10121553012144
2.71296341039383	1.11940877588283
2.76296341039383	1.13616132924944
2.81296341039383	1.15131702321784
2.86296341039383	1.1647359998009
2.91296341039383	1.17629623313027
2.96296341039383	1.18589487055864
3.01296341039383	1.19344937742262
3.06296341039382	1.19889847332096
3.11296341039382	1.20220285013119
3.16296341039382	1.20334566443596
3.21296341039382	1.20233279949568
3.26296341039382	1.199192894349
3.31296341039382	1.19397714002536
3.36296341039382	1.18675884520558
3.41296341039382	1.17763277595777
3.46296341039382	1.16671427640156
3.51296341039381	1.15413817930235
3.56296341039381	1.14005751765738
3.61296341039381	1.12464205029045
3.66296341039381	1.1080766163051
3.71296341039381	1.09055933493808
3.76296341039381	1.07229966888854
3.81296341039381	1.05351637055624
3.86296341039381	1.03443533178863
3.91296341039381	1.01528735869974
3.96296341039381	0.996305893871796
4.0129634103938	0.977724708776058
4.0629634103938	0.959775589546142
4.1129634103938	0.94268603930293
4.1629634103938	0.926677020063378
4.2129634103938	0.911960756868675
4.2629634103938	0.898738626143928
4.3129634103938	0.887199149458321
4.3629634103938	0.87751611279993
4.4129634103938	0.869846830223796
4.46296341039379	0.864330569287881
4.51296341039379	0.861087154073763
4.56296341039379	0.860215759813365
4.61296341039379	0.861793911227571
4.66296341039379	0.865876694646225
4.71296341039379	0.872496191842182
4.76296341039379	0.88166114129611
4.81296341039379	0.893356830335671
4.86296341039379	0.90754521928536
4.91296341039379	0.924165296444627
4.96296341039378	0.943133660405099
5.01296341039378	0.964345323945846
5.06296341039378	0.987674731531359
5.11296341039378	1.01297698030235
5.16296341039378	1.04008923241597
5.21296341039378	1.06883230467991
5.26296341039378	1.09901241965316
5.31296341039378	1.13042310077272
5.36296341039378	1.16284719262621
5.41296341039377	1.19605898623993
5.46296341039377	1.22982642820241
5.51296341039377	1.26391339160573
5.56296341039377	1.29808198616902
5.61296341039377	1.33209488451728
5.66296341039377	1.36571764142677
5.71296341039377	1.39872098291871
5.76296341039377	1.430883042384
5.81296341039377	1.46199152145121
5.86296341039376	1.49184575406149
5.91296341039376	1.52025865318151
5.96296341039376	1.54705852075799
6.01296341039376	1.57209070288365
6.06296341039376	1.5952190736912
6.11296341039376	1.61632733320291
6.16296341039376	1.63532010622233
6.21296341039376	1.65212383134259
6.26296341039376	1.66668743124244
6.31296341039376	1.67898275762676
6.36296341039375	1.68900480641955
6.41296341039375	1.69677170111293
6.46296341039375	1.70232444449219
6.51296341039375	1.70572644127086
6.56296341039375	1.70706279645886
6.61296341039375	1.70643939652704
6.66296341039375	1.7039817826021
6.71296341039375	1.69983382700275
6.76296341039375	1.69415622639368
6.81296341039374	1.68712482666507
6.86296341039374	1.6789287963271
6.91296341039374	1.669768666722
6.96296341039374	1.65985425868642
7.01296341039374	1.64940251643161
7.06296341039374	1.63863527033505
7.11296341039374	1.62777695104766
7.16296341039374	1.61705227780635
7.21296341039374	1.60668394409932
7.26296341039374	1.59689032385741
7.31296341039373	1.58788322113934
7.36296341039373	1.57986568584356
7.41296341039373	1.57302991731947
7.46296341039373	1.56755527687175
7.51296341039373	1.5636064290632
7.56296341039373	1.56133163043395
7.61296341039373	1.5608611827814
7.66296341039373	1.56230606650069
7.71296341039373	1.56575676768525
7.76296341039372	1.5712823107511
7.81296341039372	1.57892950629375
7.86296341039372	1.58872242173583
7.91296341039372	1.60066208009659
7.96296341039372	1.61472638993454
8.01296341039372	1.63087030720384
8.06296341039372	1.64902622744732
8.11296341039372	1.66910460444654
8.16296341039372	1.6909947891861
8.21296341039372	1.71456608078711
8.26296341039371	1.73966897894617
8.31296341039371	1.7661366254018
8.36296341039371	1.7937864200609
8.41296341039371	1.82242179567177
8.46296341039371	1.85183413334498
8.51296341039371	1.8818047998156
8.56296341039371	1.91210728612251
8.61296341039371	1.94250942636663
8.66296341039371	1.97277567440857
8.71296341039371	2.00266941578653
8.7629634103937	2.03195529178228
8.8129634103937	2.0604015124406
8.8629634103937	2.08778213545725
8.9129634103937	2.11387928819003
8.9629634103937	2.13848531061531
9.0129634103937	2.16140479784084
9.0629634103937	2.18245652178843
9.1129634103937	2.2014752128661
9.1629634103937	2.21831318384747
9.21296341039369	2.23284177975135
9.26296341039369	2.24495263925221
9.31296341039369	2.254558755034
9.36296341039369	2.26159532250778
9.41296341039369	2.26602036842693
9.46296341039369	2.26781515313181
9.51296341039369	2.26698434241661
9.56296341039369	2.26355594731139
9.61296341039369	2.2575810323907
9.66296341039368	2.24913319553126
9.71296341039368	2.23830782432397
9.76296341039368	2.22522113657587
9.81296341039368	2.21000901449373
9.86296341039368	2.19282564420141
9.91296341039368	2.17384197418682
9.96296341039368	2.15324400808258
10.0129634103937	2.13123094883829
10.0629634103937	2.10801321282631
10.1129634103937	2.08381033372127
10.1629634103937	2.05884877709347
10.2129634103937	2.03335968754779
10.2629634103937	2.00757659091208
10.3129634103937	1.98173307442722
10.3629634103937	1.95606046810981
10.4129634103937	1.93078555044518
10.4629634103937	1.90612830132472
10.5129634103937	1.88229972466798
10.5629634103937	1.85949976247259
10.6129634103937	1.83791532112087
10.6629634103937	1.81771842964863
10.7129634103937	1.79906454836256
10.7629634103937	1.78209104468911
10.8129634103937	1.76691585146572
10.8629634103937	1.75363632106143
10.9129634103937	1.74232828675608
10.9629634103937	1.73304534073547
11.0129634103937	1.72581833589458
11.0629634103937	1.72065511640354
11.1129634103937	1.71754047970438
11.1629634103937	1.71643637029355
11.2129634103937	1.7172823033277
11.2629634103937	1.71999601379362
11.3129634103936	1.72447432472809
11.3629634103936	1.73059422578401
11.4129634103936	1.73821415133663
11.4629634103936	1.74717544532883
11.5129634103936	1.75730399818816
11.5629634103936	1.76841203942776
11.6129634103936	1.78030006798731
11.6629634103936	1.79275890099287
11.7129634103936	1.80557182043072
11.7629634103936	1.81851679625102
11.8129634103936	1.83136876365287
11.8629634103936	1.8439019317603
11.9129634103936	1.85589210058435
11.9629634103936	1.86711896308295
12.0129634103936	1.87736836927852
12.0629634103936	1.88643452977198
12.1129634103936	1.89412213659651
12.1629634103936	1.90024838017977
12.2129634103936	1.90464484222126
12.2629634103936	1.90715924553003
12.3129634103936	1.90765704329755
12.3629634103936	1.90602283188368
12.4129634103936	1.90216157295717
12.4629634103936	1.89599961273621
12.5129634103936	1.88748548810189
12.5629634103936	1.87659051148608
12.6129634103936	1.86330912864596
12.6629634103936	1.84765904570567
12.7129634103936	1.82968112415147
12.7629634103936	1.80943904478434
12.8129634103936	1.78701874394294
12.8629634103936	1.7625276275845
12.9129634103936	1.73609357103107
12.9629634103936	1.70786371432969
13.0129634103936	1.67800306521738
13.0629634103936	1.64669292360385
13.1129634103936	1.61412914326847
13.1629634103936	1.58052024809412
13.2129634103936	1.54608542161451
13.2629634103936	1.51105238991691
13.3129634103936	1.47565521900817
13.3629634103936	1.4401320486067
13.4129634103936	1.40472278495815
13.4629634103936	1.36966677568253
13.5129634103936	1.33520048983985
13.5629634103936	1.30155522634968
13.6129634103936	1.26895487361693
13.6629634103936	1.23761374270476
13.7129634103936	1.20773449566103
13.7629634103936	1.17950618965424
13.8129634103936	1.15310245641816
13.8629634103936	1.1286798351528
13.9129634103936	1.10637627549657
13.9629634103936	1.0863098254854
14.0129634103936	1.06857751756704
14.0629634103936	1.05325446376004
14.1129634103936	1.04039316895804
14.1629634103936	1.03002306920067
14.2129634103936	1.02215029948521
14.2629634103936	1.01675769340035
14.3129634103936	1.01380501454755
14.3629634103936	1.01322941740038
14.4129634103936	1.01494613296032
14.4629634103936	1.01884937232207
14.5129634103936	1.02481343908494
14.5629634103936	1.03269403946083
14.6129634103936	1.04232977695486
14.6629634103936	1.05354381665109
14.7129634103936	1.06614570244218
14.7629634103936	1.0799333090143
14.8129634103936	1.09469490905315
14.8629634103936	1.11021133498643
14.9129634103936	1.12625821363447
14.9629634103936	1.14260825141319
15.0129634103936	1.15903354722927
15.0629634103936	1.17530790993172
15.1129634103936	1.19120915713943
15.1629634103936	1.2065213724514
15.2129634103936	1.22103709846291
15.2629634103936	1.2345594436537
15.3129634103936	1.2469040820754
15.3629634103936	1.2579011258378
15.4129634103936	1.26739685166547
15.4629634103936	1.27525526425536
15.5129634103936	1.28135948079777
15.5629634103936	1.28561292281085
15.6129634103936	1.28794030336532
15.6629634103936	1.28828839982148
15.7129634103936	1.28662660434472
15.7629634103936	1.28294724668733
15.8129634103936	1.27726568600087
15.8629634103936	1.26962017075215
15.9129634103936	1.26007146813439
15.9629634103936	1.24870226666886
16.0129634103936	1.23561635796005
16.0629634103936	1.22093760577502
16.1129634103936	1.20480871274374
16.1629634103936	1.18738979700034
16.2129634103936	1.16885679298564
16.2629634103936	1.14939969238908
16.3129634103936	1.12922064280666
16.3629634103936	1.10853192311463
16.4129634103936	1.08755381579095
16.4629634103936	1.06651239744814
16.5129634103936	1.04563726965879
16.5629634103936	1.02515925275319
16.6129634103936	1.00530806563933
16.6629634103937	0.986310014836566
16.7129634103937	0.968385715823008
16.7629634103937	0.951747869475269
16.8129634103937	0.93659911582954
16.8629634103937	0.923129986621709
16.9129634103937	0.911516977078267
16.9629634103937	0.901920756239316
17.0129634103937	0.894484533711931
17.0629634103937	0.889332599190159
17.1129634103937	0.886569049352778
17.1629634103937	0.886276714878771
17.2129634103937	0.888516298321947
17.2629634103937	0.893325731480389
17.3129634103938	0.900719758704207
17.3629634103938	0.910689750328643
17.4129634103938	0.923203748121146
17.4629634103938	0.93820674231382
17.5129634103938	0.955621177479656
17.5629634103938	0.975347682225355
17.6129634103938	0.997266015438136
17.6629634103938	1.02123621966112
17.7129634103938	1.04709997010315
17.7629634103938	1.07468210583502
17.8129634103938	1.10379232790473
17.8629634103938	1.13422704743715
17.9129634103938	1.16577136528583
17.9629634103939	1.19820116349119
18.0129634103939	1.23128528768244
18.0629634103939	1.26478779865329
18.1129634103939	1.29847027065055
18.1629634103939	1.33209411344882
18.2129634103939	1.36542289504761
18.2629634103939	1.39822464182143
18.3129634103939	1.43027409317943
18.3629634103939	1.46135488824618
18.4129634103939	1.49126166275514
18.4629634103939	1.51980203524383
18.5129634103939	1.54679846274636
18.562963410394	1.57208994748353
18.612963410394	1.59553357753975
18.662963410394	1.61700588617543
18.712963410394	1.63640401623572
18.762963410394	1.65364667806478
18.812963410394	1.66867489139776
18.862963410394	1.68145250386185
18.912963410394	1.69196648094994
18.962963410394	1.70022696461412
19.012963410394	1.70626709993821
19.062963410394	1.7101426316664
19.112963410394	1.71193127466428
19.162963410394	1.71173186464789
19.2129634103941	1.70966329771189
19.2629634103941	1.70586326929827
19.3129634103941	1.70048682525112
19.3629634103941	1.69370473948054
19.4129634103941	1.68570173449122
19.4629634103941	1.67667456260134
19.5129634103941	1.66682996706935
19.5629634103941	1.65638254354587
19.6129634103941	1.64555252326398
19.6629634103941	1.63456350016291
19.7129634103941	1.62364012470027
19.7629634103941	1.61300578744038
19.8129634103941	1.60288031560858
19.8629634103942	1.59347770567128
19.9129634103942	1.58500391464146
19.9629634103942	1.5776547322223


==> figures/outputs-12.tsv <==
0	0
0.0129634103938457	-0.0020745176362448
nan	nan
0.312963410393846	-0.000165967949093716
0.362963410393846	0.0882007610910048
0.412963410393846	0.187391316945007
0.462963410393846	0.288127897096077
0.512963410393846	0.383009026290152
0.562963410393846	0.466982888911759
0.612963410393846	0.537323398886534
0.662963410393846	0.593291617699507
0.712963410393846	0.635641951718152
0.762963410393846	0.666095988103764
0.812963410393846	0.686866722972488
0.862963410393846	0.700279099069654
0.912963410393846	0.708503094127165
0.962963410393846	0.71339455974719
1.01296341039385	0.716426330713047
1.06296341039385	0.718686466012063
1.11296341039385	0.720920024339256
1.16296341039385	0.723593653108268
1.21296341039385	0.726966850909149
1.26296341039385	0.731158794199473
1.31296341039385	0.736204254097433
1.36296341039385	0.742095894743674
1.41296341039385	0.748812963766245
1.46296341039385	0.756338089412399
1.51296341039385	0.764664744392152
1.56296341039385	0.773798135961812
1.61296341039385	0.783752053579703
1.66296341039385	0.794543741867391
1.71296341039385	0.806188317808248
1.76296341039385	0.818693721110738
1.81296341039385	0.832056737012377
1.86296341039385	0.846260288690791
1.91296341039385	0.861271964322814
1.96296341039385	0.877043608637199
2.01296341039385	0.893511749754659
2.06296341039385	0.910598626476079
2.11296341039384	0.928213608107198
2.16296341039384	0.946254841471863
2.21296341039384	0.96461100570638
2.26296341039384	0.983163096961669
2.31296341039384	1.00178619824169
2.36296341039384	1.02035121305965
2.41296341039384	1.03872655603512
2.46296341039384	1.0567798006466
2.51296341039384	1.07437928613656
2.56296341039384	1.09139568402527
2.61296341039383	1.10770352149594
2.66296341039383	1.12318265531544
2.71296341039383	1.13771968676738
2.76296341039383	1.15120930574142
2.81296341039383	1.16355555079762
2.86296341039383	1.17467297166732
2.91296341039383	1.18448768110886
2.96296341039383	1.19293828410834
3.01296341039383	1.19997667390328
3.06296341039382	1.20556868603677
3.11296341039382	1.20969460348944
3.16296341039382	1.21234950779457
3.21296341039382	1.21354347286163
3.26296341039382	1.21330159998855
3.31296341039382	1.21166389422427
3.36296341039382	1.20868498385141
3.41296341039382	1.20443368630064
3.46296341039382	1.19899242528826
3.51296341039381	1.19245650538876
3.56296341039381	1.18493325161251
3.61296341039381	1.17654102285023
3.66296341039381	1.16740810925936
3.71296341039381	1.15767152479394
3.76296341039381	1.14747570710447
3.81296341039381	1.13697113794653
3.86296341039381	1.12631289802415
3.91296341039381	1.11565917084657
3.96296341039381	1.10516971068549
4.0129634103938	1.09500429007908
4.0629634103938	1.08532114253315
4.1129634103938	1.07627541611698
4.1629634103938	1.06801765354068
4.2129634103938	1.06069231403391
4.2629634103938	1.0544363519244
4.3129634103938	1.04937786624497
4.3629634103938	1.04563483498334
4.4129634103938	1.04331394674003
4.46296341039379	1.04250954158159
4.51296341039379	1.04330267178245
4.56296341039379	1.04576029194656
4.61296341039379	1.04993458670454
4.66296341039379	1.05586244280436
4.71296341039379	1.06356507096804
4.76296341039379	1.07304778138806
4.81296341039379	1.08429991519972
4.86296341039379	1.09729493270517
4.91296341039379	1.11199065755647
4.96296341039378	1.12832967454495
5.01296341039378	1.14623987710778
5.06296341039378	1.1656351591646
5.11296341039378	1.18641624445401
5.16296341039378	1.20847164516372
5.21296341039378	1.23167874035558
5.26296341039378	1.25590496348772
5.31296341039378	1.28100908724538
5.36296341039378	1.30684259291807
5.41296341039377	1.33325111071508
5.46296341039377	1.36007591670143
5.51296341039377	1.38715547146969
5.56296341039377	1.41432698524507
5.61296341039377	1.44142799385619
5.66296341039377	1.46829792989473
5.71296341039377	1.4947796734341
5.76296341039377	1.52072106688105
5.81296341039377	1.54597637889164
5.86296341039376	1.57040770279139
5.91296341039376	1.59388627559281
5.96296341039376	1.61629370449686
6.01296341039376	1.63752308868808
6.06296341039376	1.65748002527903
6.11296341039376	1.6760834894167
6.16296341039376	1.69326657982014
6.21296341039376	1.70897712236276
6.26296341039376	1.72317812573047
6.31296341039376	1.73584808466443
6.36296341039375	1.74698112781952
6.41296341039375	1.75658700882166
6.46296341039375	1.76469094067331
6.51296341039375	1.77133327522129
6.56296341039375	1.77656903094864
6.61296341039375	1.78046727386699
6.66296341039375	1.78311035775372
6.71296341039375	1.78459303138246
6.76296341039375	1.78502142172439
6.81296341039374	1.78451190333636
6.86296341039374	1.78318986528858
6.91296341039374	1.78118838800773
6.96296341039374	1.77864684331115
7.01296341039374	1.77570943167449
7.06296341039374	1.77252367140178
7.11296341039374	1.76923885484706
7.16296341039374	1.76600448716522
7.21296341039374	1.76296872324371
7.26296341039374	1.76027681848431
7.31296341039373	1.75806960896532
7.36296341039373	1.75648203622009
7.41296341039373	1.7556417314217
7.46296341039373	1.75566767316905
7.51296341039373	1.75666893233371
7.56296341039373	1.75874351655649
7.61296341039373	1.76197732598593
7.66296341039373	1.76644323073901
7.71296341039373	1.77220027934736
7.76296341039372	1.77929304614273
7.81296341039372	1.78775112414645
7.86296341039372	1.79758876857298
7.91296341039372	1.80880469455217
7.96296341039372	1.82138203113283
8.01296341039372	1.83528843206812
8.06296341039372	1.85047634231573
8.11296341039372	1.8668834176293
8.16296341039372	1.8844330930868
8.21296341039372	1.90303529491276
8.26296341039371	1.92258728851843
8.31296341039371	1.94297465432212
8.36296341039371	1.96407238163418
8.41296341039371	1.98574606971047
8.46296341039371	2.00785322400661
8.51296341039371	2.03024463471264
8.56296341039371	2.05276582382522
8.61296341039371	2.07525854632817
8.66296341039371	2.09756233051066
8.71296341039371	2.11951604206043
8.7629634103937	2.1409594563306
8.8129634103937	2.16173482309595
8.8629634103937	2.18168840818862
8.9129634103937	2.20067199663297
8.9629634103937	2.21854434228304
9.0129634103937	2.23517254949944
9.0629634103937	2.25043337308028
9.1129634103937	2.26421442347681
9.1629634103937	2.27641526526901
9.21296341039369	2.28694839794253
9.26296341039369	2.29574010918249
9.31296341039369	2.3027311921728
9.36296341039369	2.30787751974707
9.41296341039369	2.31115046966631
9.46296341039369	2.31253719678497
9.51296341039369	2.31204074939562
9.56296341039369	2.30968002859812
9.61296341039369	2.30548959110653
9.66296341039368	2.29951929747016
9.71296341039368	2.29183380922837
9.76296341039368	2.28251194002722
9.81296341039368	2.27164586718364
9.86296341039368	2.25934021157658
9.91296341039368	2.24571099505821
9.96296341039368	2.2308844858017
10.0129634103937	2.21499594311997
10.0629634103937	2.1981882742934
10.1129634103937	2.18061061682238
10.1629634103937	2.16241686026454
10.2129634103937	2.14376412241908
10.2629634103937	2.12481119507536
10.3129634103937	2.10571697484618
10.3629634103937	2.08663889475375
10.4129634103937	2.06773137222795
10.4629634103937	2.04914428901103
10.5129634103937	2.03102151814346
10.5629634103937	2.01349951273354
10.6129634103937	1.99670597059534
10.6629634103937	1.98075858808033
10.7129634103937	1.96576391553562
10.7629634103937	1.95181632580535
10.8129634103937	1.93899710606128
10.8629634103937	1.92737368201524
10.9129634103937	1.91699898224221
10.9629634103937	1.90791094894221
11.0129634103937	1.9001322000046
11.0629634103937	1.89366984572597
11.1129634103937	1.88851546198631
11.1629634103937	1.88464522012411
11.2129634103937	1.88202017218436
11.2629634103937	1.88058668866
11.3129634103936	1.88027704432294
11.3629634103936	1.8810101462601
11.4129634103936	1.88269239680818
11.4629634103936	1.88521868273244
11.5129634103936	1.88847348073207
11.5629634103936	1.89233206819216
11.6129634103936	1.89666182704949
11.6629634103936	1.9013236277086
11.7129634103936	1.90617327914362
11.7629634103936	1.91106303065983
11.8129634103936	1.91584311027156
11.8629634103936	1.92036328428692
11.9129634103936	1.92447442247711
11.9629634103936	1.92803005315164
12.0129634103936	1.93088789256121
12.0629634103936	1.93291133330584
12.1129634103936	1.93397087683485
12.1629634103936	1.93394549568364
12.2129634103936	1.9327239117934
12.2629634103936	1.93020577809831
12.3129634103936	1.92630275153062
12.3629634103936	1.92093944667855
12.4129634103936	1.91405426052409
12.4629634103936	1.90560005997569
12.5129634103936	1.89554472528104
12.5629634103936	1.88387154384535
12.6129634103936	1.87057945047456
12.6629634103936	1.85568311159744
12.7129634103936	1.83921285257896
12.7629634103936	1.82121442880524
12.8129634103936	1.80174864278101
12.8629634103936	1.78089081101895
12.9129634103936	1.75873008600127
12.9629634103936	1.73536863994164
13.0129634103936	1.71092071845645
13.0629634103936	1.68551157355445
13.1129634103936	1.6592762865592
13.1629634103936	1.63235849267905
13.2129634103936	1.60490901992182
13.2629634103936	1.57708445590748
13.3129634103936	1.54904565685262
13.3629634103936	1.52095621357854
13.4129634103936	1.49298088982431
13.4629634103936	1.46528404842315
13.5129634103936	1.43802808102207
13.5629634103936	1.41137185698946
13.6129634103936	1.38546920696395
13.6629634103936	1.36046745615229
13.7129634103936	1.33650602198689
13.7629634103936	1.31371509011138
13.8129634103936	1.2922143818802
13.8629634103936	1.27211202564418
13.9129634103936	1.2535035430579
13.9629634103936	1.23647096049533
14.0129634103936	1.22108205441143
14.0629634103936	1.2073897381489
14.1129634103936	1.19543159627713
14.1629634103936	1.18522957107665
14.2129634103936	1.17678980426277
14.2629634103936	1.17010263549195
14.3129634103936	1.16514275762824
14.3629634103936	1.16186952718185
14.4129634103936	1.16022742678196
14.4629634103936	1.16014667502779
14.5129634103936	1.16154397758995
14.5629634103936	1.16432341202368
14.6129634103936	1.16837743742044
14.6629634103936	1.17358801877761
14.7129634103936	1.17982785482095
14.7629634103936	1.18696169698145
14.8129634103936	1.1948477463185
14.8629634103936	1.2033391144032
14.9129634103936	1.21228533353768
14.9629634103936	1.22153390119428
15.0129634103936	1.23093184321726
15.0629634103936	1.24032728014359
15.1129634103936	1.2495709809689
15.1629634103936	1.25851788881126
15.2129634103936	1.26702860320721
15.2629634103936	1.27497080420894
15.3129634103936	1.28222060403386
15.3629634103936	1.28866381274297
15.4129634103936	1.29419710528431
15.4629634103936	1.29872907822455
15.5129634103936	1.30218118559492
15.5629634103936	1.30448854448681
15.6129634103936	1.30560060233466
15.6629634103936	1.3054816592072
15.7129634103936	1.30411123987752
15.7629634103936	1.30148431194495
15.8129634103936	1.2976113478208
15.8629634103936	1.2925182299513
15.9129634103936	1.28624600021859
15.9629634103936	1.27885045601867
16.0129634103936	1.27040159704829
16.0629634103936	1.26098292832563
16.1129634103936	1.25069062640724
16.1629634103936	1.23963257713176
16.2129634103936	1.22792729450582
16.2629634103936	1.21570273153614
16.3129634103936	1.20309499489283
16.3629634103936	1.19024697625081
16.4129634103936	1.17730691398993
16.4629634103936	1.16442689963156
16.5129634103936	1.1517613439424
16.5629634103936	1.13946541804087
16.6129634103936	1.12769348509171
16.6629634103937	1.11659753827039
16.7129634103937	1.10632566061659
16.7629634103937	1.09702052217905
16.8129634103937	1.08881792948227
16.8629634103937	1.08184544182398
16.9129634103937	1.07622106824559
16.9629634103937	1.07205205821283
17.0129634103937	1.06943379810869
17.0629634103937	1.0684488245844
17.1129634103937	1.06916596464767
17.1629634103937	1.07163961110231
17.2129634103937	1.07590914060164
17.2629634103937	1.08199848015456
17.3129634103938	1.08991582644045
17.3629634103938	1.09965352076359
17.4129634103938	1.1111880809233
17.4629634103938	1.12448038970948
17.5129634103938	1.13947603816881
17.5629634103938	1.15610582024165
17.6129634103938	1.17428637385798
17.6629634103938	1.19392096211825
17.7129634103938	1.21490038678622
17.7629634103938	1.23710402499956
17.8129634103938	1.2604009788738
17.8629634103938	1.28465132654785
17.9129634103938	1.30970746220667
17.9629634103939	1.33541551172819
18.0129634103939	1.3616168098469
18.0629634103939	1.38814942411239
18.1129634103939	1.41484971045429
18.1629634103939	1.44155388485001
18.2129634103939	1.46809959543126
18.2629634103939	1.49432747936158
18.3129634103939	1.52008268897002
18.3629634103939	1.54521637193347
18.4129634103939	1.56958709076028
18.4629634103939	1.59306216743433
18.5129634103939	1.61551893982723
18.562963410394	1.63684591736836
18.612963410394	1.65694382446917
18.662963410394	1.67572652132057
18.712963410394	1.69312179290727
18.762963410394	1.7090719984005
18.812963410394	1.72353457448562
18.862963410394	1.73648238764086
18.912963410394	1.74790393189304
18.962963410394	1.75780337012012
19.012963410394	1.76620041853408
19.062963410394	1.7731300755443
19.112963410394	1.77864219775715
19.162963410394	1.78280092739451
19.2129634103941	1.78568397689887
19.2629634103941	1.78738177791949
19.3129634103941	1.78799650322938
19.3629634103941	1.78764097139224
19.4129634103941	1.78643744517012
19.4629634103941	1.78451633572419
19.5129634103941	1.78201482560225
19.5629634103941	1.77907542431775
19.6129634103941	1.77584447099863
19.6629634103941	1.77247059911302
19.7129634103941	1.76910317865722
19.7629634103941	1.7658907514168
19.8129634103941	1.76297947498015
19.8629634103942	1.76051159109636
19.9129634103942	1.75862393372559
19.9629634103942	1.75744649173328


==> figures/outputs-12A.tsv <==
0.512963410393846	0.383009026290152
2.51296341039384	1.07437928613656
4.51296341039379	1.04330267178245
6.51296341039375	1.77133327522129
8.51296341039371	2.03024463471264
10.5129634103937	2.03102151814346
12.5129634103936	1.89554472528104
14.5129634103936	1.16154397758995
16.5129634103936	1.1517613439424
18.5129634103939	1.61551893982723

==> figures/outputs-13.tsv <==
0	0
0.0129634103938457	-0.0652255394498753
nan	nan
0.662963410393846	-0.0437963738200123
0.712963410393846	0.470827183999822
0.762963410393846	0.893291231855571
0.812963410393846	1.23597541328394
0.862963410393846	1.51263179683602
0.912963410393846	1.73614025642428
0.962963410393846	1.91731919879028
1.01296341039385	2.06453462213564
1.06296341039385	2.18383710515194
1.11296341039385	2.27938790634843
1.16296341039385	2.35398930230052
1.21296341039385	2.40959377204489
1.26296341039385	2.44772072378989
1.31296341039385	2.46975238788126
1.36296341039385	2.47711042884284
1.41296341039385	2.47133255304589
1.46296341039385	2.45407616713332
1.51296341039385	2.42707678847637
1.56296341039385	2.39208515858456
1.61296341039385	2.35080115499949
1.66296341039385	2.30481632707782
1.71296341039385	2.2555712782084
1.76296341039385	2.20432973909039
1.81296341039385	2.15216818375956
1.86296341039385	2.0999781285378
1.91296341039385	2.04847757593835
1.96296341039385	1.99822812104079
2.01296341039385	1.94965473906289
2.06296341039385	1.90306598046289
2.11296341039384	1.85867303831861
2.16296341039384	1.81660681014565
2.21296341039384	1.7769325955833
2.26296341039384	1.73966243665346
2.31296341039384	1.704765330081
2.36296341039384	1.67217564794451
2.41296341039384	1.64180012559446
2.46296341039384	1.61352374505187
2.51296341039384	1.58721478373695
2.56296341039384	1.56272923155866
2.61296341039383	1.53991471670586
2.66296341039383	1.51861402879586
2.71296341039383	1.49866828987911
2.76296341039383	1.4799197987419
2.81296341039383	1.4622145598834
2.86296341039383	1.44540450266023
2.91296341039383	1.4293493955741
2.96296341039383	1.41391846310594
3.01296341039383	1.39899171603967
3.06296341039382	1.38446100964753
3.11296341039382	1.37023084674396
3.16296341039382	1.3562189441922
3.21296341039382	1.34235658199112
3.26296341039382	1.32858875376781
3.31296341039382	1.3148741366163
3.36296341039382	1.30118489701745
3.41296341039382	1.28750634827401
3.46296341039382	1.27383647366703
3.51296341039381	1.26018532849
3.56296341039381	1.24657433329619
3.61296341039381	1.23303547011105
3.66296341039381	1.21961039299224
3.71296341039381	1.20634946412435
3.76296341039381	1.19331072656691
3.81296341039381	1.18055882478412
3.86296341039381	1.16816388412974
3.91296341039381	1.15620036050479
3.96296341039381	1.14474587142052
4.0129634103938	1.13388001966374
4.0629634103938	1.12368322066177
4.1129634103938	1.11423554447135
4.1629634103938	1.10561558306377
4.2129634103938	1.09789935324693
4.2629634103938	1.09115924515214
4.3129634103938	1.08546302572233
4.3629634103938	1.08087290607012
4.4129634103938	1.07744468093359
4.46296341039379	1.07522694774747
4.51296341039379	1.07426041207377
4.56296341039379	1.07457728530335
4.61296341039379	1.07620077965536
4.66296341039379	1.07914470457187
4.71296341039379	1.08341316763747
4.76296341039379	1.08900038215733
4.81296341039379	1.09589058251043
4.86296341039379	1.10405804736679
4.91296341039379	1.11346722982796
4.96296341039378	1.12407299252933
5.01296341039378	1.13582094473958
5.06296341039378	1.14864787751771
5.11296341039378	1.16248229205031
5.16296341039378	1.17724501540108
5.21296341039378	1.19284989706921
5.26296341039378	1.20920457898181
5.31296341039378	1.22621133084582
5.36296341039378	1.24376794216397
5.41296341039377	1.26176866168273
5.46296341039377	1.28010517459469
5.51296341039377	1.29866760746657
5.56296341039377	1.31734555061149
5.61296341039377	1.33602908747256
5.66296341039377	1.3546098205358
5.71296341039377	1.37298188334476
5.76296341039377	1.39104292834599
5.81296341039377	1.40869508055287
5.86296341039376	1.4258458473722
5.91296341039376	1.44240897539022
5.96296341039376	1.45830524545778
6.01296341039376	1.47346319804295
6.06296341039376	1.48781978152721
6.11296341039376	1.50132091690138
6.16296341039376	1.51392197316217
6.21296341039376	1.52558814861107
6.26296341039376	1.53629475420518
6.31296341039376	1.54602739609557
6.36296341039375	1.55478205550249
6.41296341039375	1.5625650651086
6.46296341039375	1.5693929821908
6.51296341039375	1.57529235974779
6.56296341039375	1.58029941790451
6.61296341039375	1.58445961887501
6.66296341039375	1.58782714973242
6.71296341039375	1.59046431815972
6.76296341039375	1.59244086722716
6.81296341039374	1.59383321605412
6.86296341039374	1.59472363395643
6.91296341039374	1.59519935634673
6.96296341039374	1.59535165123974
7.01296341039374	1.59527484570945
7.06296341039374	1.59506532204723
7.11296341039374	1.59482049367378
7.16296341039374	1.59463777106175
7.21296341039374	1.59461352802644
7.26296341039374	1.59484207873964
7.31296341039373	1.59541467571511
7.36296341039373	1.59641853880563
7.41296341039373	1.59793592494207
7.46296341039373	1.60004324793868
7.51296341039373	1.60281025718879
7.56296341039373	1.60629928348689
7.61296341039373	1.61056455954319
7.66296341039373	1.61565162200981
7.71296341039373	1.62159680102431
7.76296341039372	1.62842680240106
7.81296341039372	1.63615838667595
7.86296341039372	1.64479814824155
7.91296341039372	1.65434239681005
7.96296341039372	1.66477714241849
8.01296341039372	1.6760781841561
8.06296341039372	1.68821130175687
8.11296341039372	1.7011325481725
8.16296341039372	1.71478864023142
8.21296341039372	1.72911744350914
8.26296341039371	1.74404854659377
8.31296341039371	1.7595039190362
8.36296341039371	1.77539864643869
8.41296341039371	1.79164173536351
8.46296341039371	1.80813698004573
8.51296341039371	1.82478388227582
8.56296341039371	1.841478615286
8.61296341039371	1.85811502203399
8.66296341039371	1.87458563793337
8.71296341039371	1.8907827278351
8.7629634103937	1.90659932692124
8.8129634103937	1.92193027513259
8.8629634103937	1.93667323481548
8.9129634103937	1.95072968144015
8.9629634103937	1.96400585751118
9.0129634103937	1.97641368015774
9.0629634103937	1.98787159335314
9.1129634103937	1.99830535626588
9.1629634103937	2.00764875988159
9.21296341039369	2.01584426475109
9.26296341039369	2.02284355350714
9.31296341039369	2.02860799264316
9.36296341039369	2.0331089989529
9.41296341039369	2.03632830698189
9.46296341039369	2.03825813482953
9.51296341039369	2.03890124665562
9.56296341039369	2.03827091127606
9.61296341039369	2.03639075727015
9.66296341039368	2.0332945260546
9.71296341039368	2.02902572539839
9.76296341039368	2.02363718684604
9.81296341039368	2.01719053147636
9.86296341039368	2.00975554933846
9.91296341039368	2.0014094987686
9.96296341039368	1.99223633259083
10.0129634103937	1.98232585893419
10.0629634103937	1.97177284505136
10.1129634103937	1.96067607309259
10.1629634103937	1.94913735726732
10.2129634103937	1.93726053221135
10.2629634103937	1.92515042266366
10.3129634103937	1.91291180474321
10.3629634103937	1.90064836919881
10.4129634103937	1.88846169698451
10.4629634103937	1.87645025738913
10.5129634103937	1.86470843872181
10.5629634103937	1.85332562122988
10.6129634103937	1.8423853015018
10.6629634103937	1.83196427709316
10.7129634103937	1.82213189951079
10.7629634103937	1.81294940300618
10.8129634103937	1.8044693158711
10.8629634103937	1.79673496010321
10.9129634103937	1.78978004442532
10.9629634103937	1.78362835470871
11.0129634103937	1.77829354487662
11.0629634103937	1.77377903035919
11.1129634103937	1.7700779851459
11.1629634103937	1.76717344244534
11.2129634103937	1.76503849792635
11.2629634103937	1.7636366134886
11.3129634103936	1.76292201850582
11.3629634103936	1.76284020450977
11.4129634103936	1.76332850834896
11.4629634103936	1.76431677797139
11.5129634103936	1.76572811415402
11.5629634103936	1.76747968074268
11.6129634103936	1.76948357528022
11.6629634103936	1.77164775129737
11.7129634103936	1.77387698302329
11.7629634103936	1.77607386284884
11.8129634103936	1.77813982154741
11.8629634103936	1.77997616103011
11.9129634103936	1.78148508928679
11.9629634103936	1.78257074714123
12.0129634103936	1.78314021653074
12.0629634103936	1.78310450020408
12.1129634103936	1.78237946301694
12.1629634103936	1.78088672538719
12.2129634103936	1.77855449994986
12.2629634103936	1.77531836301894
12.3129634103936	1.77112195311367
12.3629634103936	1.76591758953589
12.4129634103936	1.75966680478303
12.4629634103936	1.75234078544209
12.5129634103936	1.74392071712397
12.5629634103936	1.73439802995611
12.6129634103936	1.72377454214457
12.6629634103936	1.71206250013488
12.7129634103936	1.69928451493398
12.7629634103936	1.68547339519288
12.8129634103936	1.67067187868084
12.8629634103936	1.65493226479702
12.9129634103936	1.63831595175441
12.9629634103936	1.6208928830228
13.0129634103936	1.60274090852435
13.0629634103936	1.58394506692707
13.1129634103936	1.56459679616957
13.1629634103936	1.5447930800677
13.2129634103936	1.52463553949223
13.2629634103936	1.50422947716069
13.3129634103936	1.48368288554971
13.3629634103936	1.46310542780314
13.4129634103936	1.44260740178083
13.4629634103936	1.42229869756154
13.5129634103936	1.40228775877916
13.5629634103936	1.3826805581331
13.6129634103936	1.36357959727224
13.6629634103936	1.34508294100876
13.7129634103936	1.3272832954749
13.7629634103936	1.31026713939744
13.8129634103936	1.29411391713376
13.8629634103936	1.2788953014968
13.9129634103936	1.26467453369911
13.9629634103936	1.25150584697602
14.0129634103936	1.23943397961218
14.0629634103936	1.22849378220293
14.1129634103936	1.21870992304054
14.1629634103936	1.21009669453561
14.2129634103936	1.20265792257479
14.2629634103936	1.19638697968767
14.3129634103936	1.19126690185952
14.3629634103936	1.18727060779065
14.4129634103936	1.18436121838102
14.4629634103936	1.18249247321687
14.5129634103936	1.18160923986842
14.5629634103936	1.18164811088013
14.6129634103936	1.18253808245995
14.6629634103936	1.1842013080581
14.7129634103936	1.18655391927818
14.7629634103936	1.18950690589158
14.8129634103936	1.19296704613588
14.8629634103936	1.19683787797668
14.9129634103936	1.20102070160325
14.9629634103936	1.20541560311726
15.0129634103936	1.20992248916287
15.0629634103936	1.21444212213773
15.1129634103936	1.21887714561947
15.1629634103936	1.22313308974075
15.2129634103936	1.2271193464472
15.2629634103936	1.23075010487413
15.3129634103936	1.23394523747725
15.3629634103936	1.23663112804556
15.4129634103936	1.23874143330604
15.4629634103936	1.24021777049413
15.5129634103936	1.2410103240046
15.5629634103936	1.2410783650468
15.6129634103936	1.24039067909838
15.6629634103936	1.23892589687363
15.7129634103936	1.23667272548772
15.7629634103936	1.23363007749588
15.8129634103936	1.22980709650827
15.8629634103936	1.22522307911536
15.9129634103936	1.21990729389548
15.9629634103936	1.21389869930568
16.0129634103936	1.20724556326826
16.0629634103936	1.20000498824817
16.1129634103936	1.19224234656221
16.1629634103936	1.18403063155841
16.2129634103936	1.17544973114573
16.2629634103936	1.16658563093093
16.3129634103936	1.15752955492374
16.3629634103936	1.14837705239633
16.4129634103936	1.13922704002169
16.4629634103936	1.13018080886377
16.5129634103936	1.12134100614399
16.5629634103936	1.1128106019619
16.6129634103936	1.10469185129881
16.6629634103937	1.09708526168169
16.7129634103937	1.09008857682853
16.7629634103937	1.08379578643782
16.8129634103937	1.0782961720247
16.8629634103937	1.07367339834661
16.9129634103937	1.07000465950713
16.9629634103937	1.067359888281
17.0129634103937	1.06580103657249
17.0629634103937	1.0653814342098
17.1129634103937	1.06614523249579
17.1629634103937	1.06812693808984
17.2129634103937	1.07135104189366
17.2629634103937	1.07583174666558
17.3129634103938	1.08157279610221
17.3629634103938	1.08856740711335
17.4129634103938	1.09679830598579
17.4629634103938	1.10623786809447
17.5129634103938	1.11684835978544
17.5629634103938	1.12858228003534
17.6129634103938	1.14138279849569
17.6629634103938	1.15518428556789
17.7129634103938	1.16991292923648
17.7629634103938	1.18548743252152
17.8129634103938	1.20181978460655
17.8629634103938	1.21881609796303
17.9129634103938	1.23637750313323
17.9629634103939	1.25440109225849
18.0129634103939	1.27278090195288
18.0629634103939	1.2914089257303
18.1129634103939	1.31017614589802
18.1629634103939	1.32897357463578
18.2129634103939	1.34769329388862
18.2629634103939	1.36622948371374
18.3129634103939	1.38447942883772
18.3629634103939	1.40234449339864
18.4129634103939	1.41973105416599
18.4629634103939	1.43655138294668
18.5129634103939	1.45272446939363
18.562963410394	1.46817677602915
18.612963410394	1.48284291797336
18.662963410394	1.49666626062025
18.712963410394	1.50959942932447
18.762963410394	1.52160472604136
18.812963410394	1.53265444879256
18.862963410394	1.54273111080126
18.912963410394	1.55182755714323
18.962963410394	1.55994697778471
19.012963410394	1.56710281691321
19.062963410394	1.573318579504
19.112963410394	1.57862753709189
19.162963410394	1.58307233572533
19.2129634103941	1.58670451005713
19.2629634103941	1.58958390846443
19.3129634103941	1.59177803497914
19.3629634103941	1.59336131464188
19.4129634103941	1.5944142896572
19.4629634103941	1.59502275441947
19.5129634103941	1.59527683808968
19.5629634103941	1.59527004392736
19.6129634103941	1.59509825501378
19.6629634103941	1.59485871633851
19.7129634103941	1.59464900345744
19.7629634103941	1.59456598806428
19.8129634103941	1.59470481084856
19.8629634103942	1.59515787193982
19.9129634103942	1.59601384906214
19.9629634103942	1.59735675324578


==> figures/outputs-13A.tsv <==
1.01296341039385	2.06453462213564
3.01296341039383	1.39899171603967
5.01296341039378	1.13582094473958
7.01296341039374	1.59527484570945
9.0129634103937	        1.97641368015774
11.0129634103937	1.77829354487662
13.0129634103936	1.60274090852435
15.0129634103936	1.20992248916287
17.0129634103937	1.06580103657249
19.012963410394	        1.56710281691321


==> figures/outputs-14.tsv <==
0	2.1925
0.0129634103938457	2.18917304917862
0.0629634103938457	2.17473261908887
0.112963410393846	2.15776142104059
0.162963410393846	2.13831102858051
0.212963410393846	2.1164573673223
0.262963410393846	2.09230003032928
0.312963410393846	2.0659613572355
0.362963410393846	2.03758528626
0.412963410393846	2.00733599053799
0.462963410393846	1.9753963123478
0.512963410393846	1.94196601083151
0.562963410393846	1.90725984067103
0.612963410393846	1.87150548087004
0.662963410393846	1.83494133429026
0.712963410393846	1.79781421988181
0.762963410393846	1.76037698061967
0.812963410393846	1.72288603100072
0.862963410393846	1.68559886855976
0.912963410393846	1.64877157422276
0.962963410393846	1.61265632642711
1.01296341039385	1.57749895380163
1.06296341039385	1.54353655081375
1.11296341039385	1.51099518016276
1.16296341039385	1.48008768483137
1.21296341039385	1.45101163161256
1.26296341039385	1.4239474066156
1.31296341039385	1.39905648173668
1.36296341039385	1.37647986937211
1.41296341039385	1.35633678077153
1.46296341039385	1.33872350139426
1.51296341039385	1.32371249446443
1.56296341039385	1.31135174164082
1.61296341039385	1.30166432734874
1.66296341039385	1.29464827088742
1.71296341039385	1.2902766079511
1.76296341039385	1.28849772071087
1.81296341039385	1.2892359131211
1.86296341039385	1.29239222566504
1.91296341039385	1.29784548136254
1.96296341039385	1.30545355255248
2.01296341039385	1.31505483575789
2.06296341039385	1.32646991986302
2.11296341039384	1.3395034309011
2.16296341039384	1.35394603498772
2.21296341039384	1.36957657935523
2.26296341039384	1.38616435006508
2.31296341039384	1.40347142380946
2.36296341039384	1.42125509027485
2.41296341039384	1.43927032083584
2.46296341039384	1.45727225888554
2.51296341039384	1.47501870689368
2.56296341039384	1.49227258531739
2.61296341039383	1.50880433877143
2.66296341039383	1.52439426539313
2.71296341039383	1.5388347461052
2.76296341039383	1.55193235148137
2.81296341039383	1.56350980514318
2.86296341039383	1.57340778405141
2.91296341039383	1.58148653768582
2.96296341039383	1.58762730991813
3.01296341039383	1.59173354935515
3.06296341039382	1.59373189604403
3.11296341039382	1.59357293466694
3.16296341039382	1.59123170668696
3.21296341039382	1.58670797631645
3.26296341039382	1.58002624764
3.31296341039382	1.57123553271178
3.36296341039382	1.5604088729362
3.41296341039382	1.54764261850718
3.46296341039382	1.53305547309985
3.51296341039381	1.5167873133552
3.56296341039381	1.49899779494957
3.61296341039381	1.47986475917427
3.66296341039381	1.45958245594526
3.71296341039381	1.43835960099798
3.76296341039381	1.41641728668034
3.81296341039381	1.393986767221
3.86296341039381	1.37130714060527
3.91296341039381	1.34862295022531
3.96296341039381	1.3261817302739
4.0129634103938	1.3042315194145
4.0629634103938	1.28301836757836
4.1129634103938	1.26278386080906
4.1629634103938	1.24376268889614
4.2129634103938	1.22618028011248
4.2629634103938	1.21025052670134
4.3129634103938	1.19617362385283
4.3629634103938	1.18413404377713
4.4129634103938	1.1742986651328
4.46296341039379	1.1668150765174
4.51296341039379	1.16181007098967
4.56296341039379	1.15938834668469
4.61296341039379	1.15963142652539
4.66296341039379	1.16259680784568
4.71296341039379	1.1683173504442
4.76296341039379	1.17680090920655
4.81296341039379	1.18803021499109
4.86296341039379	1.20196300499382
4.91296341039379	1.21853240131618
4.96296341039378	1.23764753398057
5.01296341039378	1.2591944021968
5.06296341039378	1.2830369653033
5.11296341039378	1.30901845251264
5.16296341039378	1.33696287840599
5.21296341039378	1.36667674906577
5.26296341039378	1.3979509418323
5.31296341039378	1.43056273993579
5.36296341039378	1.4642780017087
5.41296341039377	1.49885344273953
5.46296341039377	1.53403900820114
5.51296341039377	1.56958031168682
5.56296341039377	1.6052211162233
5.61296341039377	1.64070583270907
5.66296341039377	1.67578201085322
5.71296341039377	1.71020279776532
5.76296341039377	1.74372933967085
5.81296341039377	1.77613310279547
5.86296341039376	1.80719809026973
5.91296341039376	1.83672293294511
5.96296341039376	1.86452283327284
6.01296341039376	1.89043134286541
6.06296341039376	1.91430195602309
6.11296341039376	1.9360095033469
6.16296341039376	1.95545133155735
6.21296341039376	1.97254825777495
6.26296341039376	1.98724528877224
6.31296341039376	1.99951209805568
6.36296341039375	2.00934325605589
6.41296341039375	2.01675821117172
6.46296341039375	2.02180102190329
6.51296341039375	2.02453984279646
6.56296341039375	2.0250661693811
6.61296341039375	2.02349384969375
6.66296341039375	2.01995787230777
6.71296341039375	2.01461294302696
6.76296341039375	2.00763186451049
6.81296341039374	1.99920373506611
6.86296341039374	1.98953198465513
6.91296341039374	1.97883226777963
6.96296341039374	1.96733023435183
7.01296341039374	1.95525920086495
7.06296341039374	1.94285774518082
7.11296341039374	1.9303672490125
7.16296341039374	1.9180294127028
7.21296341039374	1.90608376717602
7.26296341039374	1.89476520796829
7.31296341039373	1.8843015760212
7.36296341039373	1.8749113094556
7.41296341039373	1.86680118983323
7.46296341039373	1.86016420546918
7.51296341039373	1.8551775531884
7.56296341039373	1.85200079853578
7.61296341039373	1.85077421286571
7.66296341039373	1.85161730396918
7.71296341039373	1.85462755496233
7.76296341039372	1.85987938407896
7.81296341039372	1.86742333580171
7.86296341039372	1.87728551145481
7.91296341039372	1.8894672449878
7.96296341039372	1.90394502722944
8.01296341039372	1.92067067940761
8.06296341039372	1.93957177423974
8.11296341039372	1.96055230042425
8.16296341039372	1.98349356393031
8.21296341039372	2.00825531711709
8.26296341039371	2.03467710443603
8.31296341039371	2.06257981130517
8.36296341039371	2.09176740071358
8.41296341039371	2.12202882023761
8.46296341039371	2.15314006044684
8.51296341039371	2.18486634416439
8.56296341039371	2.21696442473782
8.61296341039371	2.24918497038672
8.66296341039371	2.28127501083227
8.71296341039371	2.31298042179068
8.7629634103937	2.34404842253315
8.8129634103937	2.3742300615837
8.8629634103937	2.40328266574343
8.9129634103937	2.43097222799546
8.9629634103937	2.45707571045443
9.0129634103937	2.48138323937213
9.0629634103937	2.50370017028853
9.1129634103937	2.52384900271371
9.1629634103937	2.54167112522877
9.21296341039369	2.55702837358696
9.26296341039369	2.56980438626357
9.31296341039369	2.57990574392619
9.36296341039369	2.58726288145444
9.41296341039369	2.59183076340995
9.46296341039369	2.59358931621988
9.51296341039369	2.59254361276674
9.56296341039369	2.58872380755022
9.61296341039369	2.58218482307768
9.66296341039368	2.57300579062447
9.71296341039368	2.56128925095843
9.76296341039368	2.54716012301991
9.81296341039368	2.53076445086634
9.86296341039368	2.51226794140438
9.91296341039368	2.49185430752213
9.96296341039368	2.46972343317694
10.0129634103937	2.4460893787723
10.0629634103937	2.42117824675185
10.1129634103937	2.39522592873387
10.1629634103937	2.36847575669245
10.2129634103937	2.34117608164868
10.2629634103937	2.31357780405861
10.3129634103937	2.28593188056621
10.3629634103937	2.25848683202432
10.4129634103937	2.23148627767314
10.4629634103937	2.20516652010288
10.5129634103937	2.17975420511915
10.5629634103937	2.15546407987955
10.6129634103937	2.1324968716875
10.6629634103937	2.11103730862227
10.7129634103937	2.09125230176601
10.7629634103937	2.07328930717296
10.8129634103937	2.05727488392895
10.8629634103937	2.04331346268884
10.9129634103937	2.03148633697574
10.9629634103937	2.02185088729887
11.0129634103937	2.01444004581963
11.0629634103937	2.00926200689104
11.1129634103937	2.00630018633804
11.1629634103937	2.00551342985977
11.2129634103937	2.00683646844482
11.2629634103937	2.0101806162215
11.3129634103936	2.01543470374187
11.3629634103936	2.02246623734499
11.4129634103936	2.03112277298498
11.4629634103936	2.04123349076597
11.5129634103936	2.05261095441942
11.5629634103936	2.06505303811086
11.6129634103936	2.07834500129031
11.6629634103936	2.09226169082047
11.7129634103936	2.10656984834463
11.7629634103936	2.12103049980362
11.8129634103936	2.13540140318976
11.8629634103936	2.14943953004324
11.9129634103936	2.16290355585837
11.9629634103936	2.17555633447761
12.0129634103936	2.18716733171052
12.0629634103936	2.19751499382169
12.1129634103936	2.20638902718179
12.1629634103936	2.21359256626303
12.2129634103936	2.21894420827536
12.2629634103936	2.22227989407178
12.3129634103936	2.22345461648652
12.3629634103936	2.22234393899394
12.4129634103936	2.21884530947038
12.4629634103936	2.21287915588846
12.5129634103936	2.2043897529514
12.5629634103936	2.19334585096381
12.6129634103936	2.1797410606101
12.6629634103936	2.16359398975084
12.7129634103936	2.14494813082456
12.7629634103936	2.12387149993415
12.8129634103936	2.1004560311781
12.8629634103936	2.0748167322319
12.9129634103936	2.04709060957046
12.9629634103936	2.01743537402388
13.0129634103936	1.98602793955375
13.0629634103936	1.95306273020302
13.1129634103936	1.91874981208926
13.1629634103936	1.88331286905916
13.2129634103936	1.8469870421843
13.2629634103936	1.81001665463859
13.3129634103936	1.77265284464336
13.3629634103936	1.73515113008446
13.4129634103936	1.69776892908874
13.4629634103936	1.66076306128753
13.5129634103936	1.62438725468789
13.5629634103936	1.58888968301638
13.6129634103936	1.55451055809631
13.6629634103936	1.52147980126953
13.7129634103936	1.4900148170843
13.7629634103936	1.46031839144973
13.8129634103936	1.43257673521347
13.8629634103936	1.40695769266714
13.9129634103936	1.38360913283633
13.9629634103936	1.36265753958614
14.0129634103936	1.34420681458724
14.0629634103936	1.32833730506113
14.1129634103936	1.31510506597783
14.1629634103936	1.30454136403725
14.2129634103936	1.2966524283503
14.2629634103936	1.29141945027138
14.3129634103936	1.28879883234514
14.3629634103936	1.28872268384199
14.4129634103936	1.29109955789373
14.4629634103936	1.2958154228272
14.5129634103936	1.30273485795486
14.5629634103936	1.31170246183901
14.6129634103936	1.32254445892418
14.6629634103936	1.33507048845123
14.7129634103936	1.3490755577459
14.7629634103936	1.36434214033317
14.8129634103936	1.38064239788272
14.8629634103936	1.39774050375396
14.9129634103936	1.41539504489553
14.9629634103936	1.4333614780713
15.0129634103936	1.45139461584401
15.0629634103936	1.46925111745035
15.1129634103936	1.4866919596542
15.1629634103936	1.50348486286511
15.2129634103936	1.51940664825768
15.2629634103936	1.53424550231725
15.3129634103936	1.5478031261641
15.3629634103936	1.5598967481598
15.4129634103936	1.57036097966728
15.4629634103936	1.57904949540361
15.5129634103936	1.5858365215789
15.5629634103936	1.59061811693574
15.6129634103936	1.59331323387448
15.6629634103936	1.59386454904762
15.7129634103936	1.59223905511138
15.7629634103936	1.58842840771004
15.8129634103936	1.58244902421529
15.8629634103936	1.57434193322441
15.9129634103936	1.56417237631258
15.9629634103936	1.55202916601133
16.0129634103936	1.53802380642151
16.0629634103936	1.52228938524273
16.1129634103936	1.50497924828551
16.1629634103936	1.48626546970764
16.2129634103936	1.46633713325792
16.2629634103936	1.44539844170022
16.3129634103936	1.42366667330879
16.3629634103936	1.40137000585468
16.4129634103936	1.37874522982853
16.4629634103936	1.35603537375278
16.5129634103936	1.33348726531574
16.5629634103936	1.31134905270263
16.6129634103936	1.28986771089739
16.6629634103937	1.26928655788027
16.7129634103937	1.24984280554875
16.7629634103937	1.23176516984331
16.8129634103937	1.21527156396926
16.8629634103937	1.20056689777656
16.9129634103937	1.18784100530014
16.9629634103937	1.1772667211837
17.0129634103937	1.16899812522351
17.0629634103937	1.16316897258993
17.1129634103937	1.1598913254303
17.1629634103937	1.15925439954579
17.2129634103937	1.16132363768679
17.2629634103937	1.16614001874826
17.3129634103938	1.17371960979039
17.3629634103938	1.1840533653847
17.4129634103938	1.19710717631559
17.4629634103938	1.21282216717665
17.5129634103938	1.23111523991539
17.5629634103938	1.25187985792333
17.6129634103938	1.27498706286597
17.6629634103938	1.3002867141226
17.7129634103938	1.32760893848254
17.7629634103938	1.35676577564453
17.8129634103938	1.38755300311014
17.8629634103938	1.41975212227102
17.9129634103938	1.45313248587938
17.9629634103939	1.48745354567973
18.0129634103939	1.52246719777972
18.0629634103939	1.55792020236231
18.1129634103939	1.59355665359934
18.1629634103939	1.62912047512561
18.2129634103939	1.664357916178
18.2629634103939	1.69902002349798
18.3129634103939	1.73286506433898
18.3629634103939	1.76566087640864
18.4129634103939	1.79718712130739
18.4629634103939	1.82723741898876
18.5129634103939	1.85562134195679
18.562963410394	1.88216624931751
18.612963410394	1.90671894240204
18.662963410394	1.92914712546249
18.712963410394	1.94934065688932
18.762963410394	1.96721257849275
18.812963410394	1.9826999126084
18.862963410394	1.9957642191077
18.912963410394	2.00639190679253
18.962963410394	2.01459429610847
19.012963410394	2.02040743259543
19.062963410394	2.02389165298568
19.112963410394	2.02513090833078
19.162963410394	2.02423185096658
19.2129634103941	2.02132269448565
19.2629634103941	2.01655185815423
19.3129634103941	2.01008640936493
19.3629634103941	2.00211031973422
19.4129634103941	1.99282255231584
19.4629634103941	1.98243499908879
19.5129634103941	1.97117028937425
19.5629634103941	1.95925949112567
19.6129634103941	1.94693972810636
19.6629634103941	1.93445173680918
19.7129634103941	1.92203738757496
19.7629634103941	1.9099371947238
19.8129634103941	1.89838784062287
19.8629634103942	1.88761973847494
19.9129634103942	1.8778546582246
19.9629634103942	1.86930343934842


==> figures/outputs-15.tsv <==
0	1.6325
0.0129634103938457	1.62917304917862
0.0629634103938457	1.61473261908887
0.112963410393846	1.59776142104059
0.162963410393846	1.57831102858051
0.212963410393846	1.5564573673223
0.262963410393846	1.53230003032928
0.312963410393846	1.50596135723551
0.362963410393846	1.47758528626
0.412963410393846	1.44733599053799
0.462963410393846	1.4153963123478
0.512963410393846	1.38196601083151
0.562963410393846	1.34725984067103
0.612963410393846	1.31150548087004
0.662963410393846	1.27494133429026
0.712963410393846	1.23781421988181
0.762963410393846	1.20037698061967
0.812963410393846	1.16288603100072
0.862963410393846	1.12559886855976
0.912963410393846	1.08877157422276
0.962963410393846	1.05265632642711
1.01296341039385	1.01749895380163
1.06296341039385	0.983536550813749
1.11296341039385	0.950995180162761
1.16296341039385	0.920087684831365
1.21296341039385	0.891011631612558
1.26296341039385	0.863947406615599
1.31296341039385	0.839056481736676
1.36296341039385	0.816479869372109
1.41296341039385	0.796336780771527
1.46296341039385	0.778723501394255
1.51296341039385	0.76371249446443
1.56296341039385	0.751351741640822
1.61296341039385	0.741664327348745
1.66296341039385	0.734648270887418
1.71296341039385	0.730276607951101
1.76296341039385	0.728497720710873
1.81296341039385	0.729235913121095
1.86296341039385	0.732392225665044
1.91296341039385	0.737845481362544
1.96296341039385	0.745453552552483
2.01296341039385	0.755054835757888
2.06296341039385	0.766469919863016
2.11296341039384	0.779503430901105
2.16296341039384	0.793946034987715
2.21296341039384	0.809576579355225
2.26296341039384	0.826164350065077
2.31296341039384	0.843471423809455
2.36296341039384	0.861255090274848
2.41296341039384	0.879270320835844
2.46296341039384	0.897272258885536
2.51296341039384	0.915018706893678
2.56296341039384	0.932272585317385
2.61296341039383	0.948804338771432
2.66296341039383	0.964394265393126
2.71296341039383	0.978834746105199
2.76296341039383	0.991932351481365
2.81296341039383	1.00350980514318
2.86296341039383	1.01340778405141
2.91296341039383	1.02148653768582
2.96296341039383	1.02762730991813
3.01296341039383	1.03173354935515
3.06296341039382	1.03373189604403
3.11296341039382	1.03357293466694
3.16296341039382	1.03123170668696
3.21296341039382	1.02670797631645
3.26296341039382	1.02002624764
3.31296341039382	1.01123553271178
3.36296341039382	1.0004088729362
3.41296341039382	0.987642618507177
3.46296341039382	0.973055473099845
3.51296341039381	0.956787313355202
3.56296341039381	0.938997794949572
3.61296341039381	0.91986475917427
3.66296341039381	0.899582455945262
3.71296341039381	0.878359600997979
3.76296341039381	0.856417286680337
3.81296341039381	0.833986767220995
3.86296341039381	0.811307140605273
3.91296341039381	0.788622950225314
3.96296341039381	0.766181730273897
4.0129634103938	0.744231519414501
4.0629634103938	0.723018367578355
4.1129634103938	0.702783860809062
4.1629634103938	0.68376268889614
4.2129634103938	0.666180280112482
4.2629634103938	0.650250526701338
4.3129634103938	0.636173623852827
4.3629634103938	0.624134043777132
4.4129634103938	0.614298665132802
4.46296341039379	0.606815076517402
4.51296341039379	0.601810070989671
4.56296341039379	0.59938834668469
4.61296341039379	0.599631426525394
4.66296341039379	0.602596807845682
4.71296341039379	0.608317350444199
4.76296341039379	0.616800909206549
4.81296341039379	0.62803021499109
4.86296341039379	0.641963004993821
4.91296341039379	0.658532401316183
4.96296341039378	0.677647533980568
5.01296341039378	0.6991944021968
5.06296341039378	0.723036965303298
5.11296341039378	0.749018452512645
5.16296341039378	0.776962878405991
5.21296341039378	0.806676749065775
5.26296341039378	0.837950941832305
5.31296341039378	0.870562739935789
5.36296341039378	0.904278001708705
5.41296341039377	0.938853442739533
5.46296341039377	0.974039008201136
5.51296341039377	1.00958031168682
5.56296341039377	1.0452211162233
5.61296341039377	1.08070583270907
5.66296341039377	1.11578201085322
5.71296341039377	1.15020279776532
5.76296341039377	1.18372933967085
5.81296341039377	1.21613310279547
5.86296341039376	1.24719809026973
5.91296341039376	1.27672293294511
5.96296341039376	1.30452283327284
6.01296341039376	1.33043134286541
6.06296341039376	1.35430195602309
6.11296341039376	1.3760095033469
6.16296341039376	1.39545133155735
6.21296341039376	1.41254825777495
6.26296341039376	1.42724528877224
6.31296341039376	1.43951209805568
6.36296341039375	1.44934325605589
6.41296341039375	1.45675821117172
6.46296341039375	1.46180102190329
6.51296341039375	1.46453984279646
6.56296341039375	1.4650661693811
6.61296341039375	1.46349384969375
6.66296341039375	1.45995787230777
6.71296341039375	1.45461294302696
6.76296341039375	1.44763186451049
6.81296341039374	1.43920373506611
6.86296341039374	1.42953198465513
6.91296341039374	1.41883226777963
6.96296341039374	1.40733023435183
7.01296341039374	1.39525920086495
7.06296341039374	1.38285774518082
7.11296341039374	1.37036724901249
7.16296341039374	1.3580294127028
7.21296341039374	1.34608376717602
7.26296341039374	1.33476520796829
7.31296341039373	1.3243015760212
7.36296341039373	1.3149113094556
7.41296341039373	1.30680118983323
7.46296341039373	1.30016420546918
7.51296341039373	1.2951775531884
7.56296341039373	1.29200079853578
7.61296341039373	1.29077421286571
7.66296341039373	1.29161730396918
7.71296341039373	1.29462755496233
7.76296341039372	1.29987938407896
7.81296341039372	1.30742333580171
7.86296341039372	1.31728551145481
7.91296341039372	1.3294672449878
7.96296341039372	1.34394502722944
8.01296341039372	1.36067067940761
8.06296341039372	1.37957177423974
8.11296341039372	1.40055230042425
8.16296341039372	1.42349356393031
8.21296341039372	1.44825531711709
8.26296341039371	1.47467710443603
8.31296341039371	1.50257981130517
8.36296341039371	1.53176740071358
8.41296341039371	1.56202882023761
8.46296341039371	1.59314006044684
8.51296341039371	1.62486634416439
8.56296341039371	1.65696442473782
8.61296341039371	1.68918497038672
8.66296341039371	1.72127501083227
8.71296341039371	1.75298042179068
8.7629634103937	1.78404842253315
8.8129634103937	1.8142300615837
8.8629634103937	1.84328266574343
8.9129634103937	1.87097222799546
8.9629634103937	1.89707571045443
9.0129634103937	1.92138323937213
9.0629634103937	1.94370017028853
9.1129634103937	1.96384900271371
9.1629634103937	1.98167112522877
9.21296341039369	1.99702837358696
9.26296341039369	2.00980438626357
9.31296341039369	2.01990574392619
9.36296341039369	2.02726288145444
9.41296341039369	2.03183076340995
9.46296341039369	2.03358931621988
9.51296341039369	2.03254361276674
9.56296341039369	2.02872380755022
9.61296341039369	2.02218482307768
9.66296341039368	2.01300579062447
9.71296341039368	2.00128925095843
9.76296341039368	1.98716012301991
9.81296341039368	1.97076445086634
9.86296341039368	1.95226794140438
9.91296341039368	1.93185430752213
9.96296341039368	1.90972343317694
10.0129634103937	1.8860893787723
10.0629634103937	1.86117824675184
10.1129634103937	1.83522592873387
10.1629634103937	1.80847575669245
10.2129634103937	1.78117608164868
10.2629634103937	1.75357780405861
10.3129634103937	1.72593188056621
10.3629634103937	1.69848683202432
10.4129634103937	1.67148627767314
10.4629634103937	1.64516652010288
10.5129634103937	1.61975420511915
10.5629634103937	1.59546407987955
10.6129634103937	1.5724968716875
10.6629634103937	1.55103730862227
10.7129634103937	1.53125230176601
10.7629634103937	1.51328930717296
10.8129634103937	1.49727488392895
10.8629634103937	1.48331346268884
10.9129634103937	1.47148633697574
10.9629634103937	1.46185088729887
11.0129634103937	1.45444004581963
11.0629634103937	1.44926200689104
11.1129634103937	1.44630018633804
11.1629634103937	1.44551342985977
11.2129634103937	1.44683646844481
11.2629634103937	1.4501806162215
11.3129634103936	1.45543470374187
11.3629634103936	1.46246623734499
11.4129634103936	1.47112277298498
11.4629634103936	1.48123349076597
11.5129634103936	1.49261095441942
11.5629634103936	1.50505303811086
11.6129634103936	1.51834500129031
11.6629634103936	1.53226169082047
11.7129634103936	1.54656984834463
11.7629634103936	1.56103049980362
11.8129634103936	1.57540140318976
11.8629634103936	1.58943953004324
11.9129634103936	1.60290355585837
11.9629634103936	1.61555633447761
12.0129634103936	1.62716733171052
12.0629634103936	1.63751499382169
12.1129634103936	1.64638902718179
12.1629634103936	1.65359256626303
12.2129634103936	1.65894420827536
12.2629634103936	1.66227989407178
12.3129634103936	1.66345461648652
12.3629634103936	1.66234393899394
12.4129634103936	1.65884530947038
12.4629634103936	1.65287915588846
12.5129634103936	1.6443897529514
12.5629634103936	1.63334585096381
12.6129634103936	1.6197410606101
12.6629634103936	1.60359398975084
12.7129634103936	1.58494813082456
12.7629634103936	1.56387149993415
12.8129634103936	1.5404560311781
12.8629634103936	1.5148167322319
12.9129634103936	1.48709060957046
12.9629634103936	1.45743537402388
13.0129634103936	1.42602793955375
13.0629634103936	1.39306273020301
13.1129634103936	1.35874981208926
13.1629634103936	1.32331286905916
13.2129634103936	1.2869870421843
13.2629634103936	1.25001665463859
13.3129634103936	1.21265284464336
13.3629634103936	1.17515113008446
13.4129634103936	1.13776892908874
13.4629634103936	1.10076306128753
13.5129634103936	1.06438725468789
13.5629634103936	1.02888968301638
13.6129634103936	0.994510558096314
13.6629634103936	0.961479801269526
13.7129634103936	0.930014817084297
13.7629634103936	0.90031839144973
13.8129634103936	0.872576735213471
13.8629634103936	0.846957692667143
13.9129634103936	0.823609132836334
13.9629634103936	0.80265753958614
14.0129634103936	0.784206814587239
14.0629634103936	0.768337305061129
14.1129634103936	0.755105065977828
14.1629634103936	0.744541364037249
14.2129634103936	0.736652428350302
14.2629634103936	0.731419450271382
14.3129634103936	0.728798832345137
14.3629634103936	0.72872268384199
14.4129634103936	0.731099557893727
14.4629634103936	0.735815422827196
14.5129634103936	0.742734857954861
14.5629634103936	0.751702461839006
14.6129634103936	0.762544458924175
14.6629634103936	0.775070488451228
14.7129634103936	0.789075557745896
14.7629634103936	0.804342140333174
14.8129634103936	0.820642397882716
14.8629634103936	0.837740503753964
14.9129634103936	0.855395044895525
14.9629634103936	0.873361478071301
15.0129634103936	0.891394615844008
15.0629634103936	0.909251117450351
15.1129634103936	0.926691959654196
15.1629634103936	0.943484862865115
15.2129634103936	0.959406648257678
15.2629634103936	0.974245502317253
15.3129634103936	0.987803126164095
15.3629634103936	0.999896748159803
15.4129634103936	1.01036097966728
15.4629634103936	1.01904949540361
15.5129634103936	1.0258365215789
15.5629634103936	1.03061811693574
15.6129634103936	1.03331323387448
15.6629634103936	1.03386454904762
15.7129634103936	1.03223905511138
15.7629634103936	1.02842840771004
15.8129634103936	1.02244902421529
15.8629634103936	1.01434193322441
15.9129634103936	1.00417237631258
15.9629634103936	0.992029166011327
16.0129634103936	0.978023806421515
16.0629634103936	0.96228938524273
16.1129634103936	0.94497924828551
16.1629634103936	0.926265469707643
16.2129634103936	0.906337133257919
16.2629634103936	0.885398441700222
16.3129634103936	0.863666673308792
16.3629634103936	0.84137000585468
16.4129634103936	0.818745229828534
16.4629634103936	0.796035373752782
16.5129634103936	0.773487265315736
16.5629634103936	0.751349052702633
16.6129634103936	0.729867710897395
16.6629634103937	0.709286557880271
16.7129634103937	0.689842805548745
16.7629634103937	0.67176516984331
16.8129634103937	0.655271563969264
16.8629634103937	0.640566897776563
16.9129634103937	0.627841005300137
16.9629634103937	0.617266721183698
17.0129634103937	0.608998125223512
17.0629634103937	0.603168972589931
17.1129634103937	0.599891325430301
17.1629634103937	0.599254399545791
17.2129634103937	0.601323637686793
17.2629634103937	0.606140018748265
17.3129634103938	0.613719609790392
17.3629634103938	0.624053365384704
17.4129634103938	0.63710717631559
17.4629634103938	0.652822167176649
17.5129634103938	0.671115239915392
17.5629634103938	0.691879857923334
17.6129634103938	0.714987062865971
17.6629634103938	0.740286714122596
17.7129634103938	0.767608938482545
17.7629634103938	0.796765775644529
17.8129634103938	0.827553003110138
17.8629634103938	0.859752122271015
17.9129634103938	0.89313248587938
17.9629634103939	0.927453545679731
18.0129634103939	0.96246719777972
18.0629634103939	0.997920202362311
18.1129634103939	1.03355665359934
18.1629634103939	1.06912047512561
18.2129634103939	1.104357916178
18.2629634103939	1.13902002349798
18.3129634103939	1.17286506433898
18.3629634103939	1.20566087640864
18.4129634103939	1.23718712130739
18.4629634103939	1.26723741898876
18.5129634103939	1.29562134195679
18.562963410394	1.32216624931751
18.612963410394	1.34671894240204
18.662963410394	1.36914712546249
18.712963410394	1.38934065688932
18.762963410394	1.40721257849275
18.812963410394	1.4226999126084
18.862963410394	1.4357642191077
18.912963410394	1.44639190679253
18.962963410394	1.45459429610847
19.012963410394	1.46040743259543
19.062963410394	1.46389165298568
19.112963410394	1.46513090833078
19.162963410394	1.46423185096658
19.2129634103941	1.46132269448565
19.2629634103941	1.45655185815423
19.3129634103941	1.45008640936493
19.3629634103941	1.44211031973422
19.4129634103941	1.43282255231584
19.4629634103941	1.42243499908879
19.5129634103941	1.41117028937425
19.5629634103941	1.39925949112567
19.6129634103941	1.38693972810636
19.6629634103941	1.37445173680918
19.7129634103941	1.36203738757496
19.7629634103941	1.3499371947238
19.8129634103941	1.33838784062287
19.8629634103942	1.32761973847494
19.9129634103942	1.3178546582246
19.9629634103942	1.30930343934842


==> figures/outputs-16.tsv <==
0	1.9125
0.0129634103938457	1.90917304917862
0.0629634103938457	1.89473261908887
0.112963410393846	1.87776142104059
0.162963410393846	1.85831102858051
0.212963410393846	1.8364573673223
0.262963410393846	1.81230003032928
0.312963410393846	1.78596135723551
0.362963410393846	1.75758528626
0.412963410393846	1.72733599053799
0.462963410393846	1.6953963123478
0.512963410393846	1.66196601083151
0.562963410393846	1.62725984067103
0.612963410393846	1.59150548087004
0.662963410393846	1.55494133429026
0.712963410393846	1.51781421988181
0.762963410393846	1.48037698061967
0.812963410393846	1.44288603100072
0.862963410393846	1.40559886855976
0.912963410393846	1.36877157422276
0.962963410393846	1.33265632642711
1.01296341039385	1.29749895380163
1.06296341039385	1.26353655081375
1.11296341039385	1.23099518016276
1.16296341039385	1.20008768483137
1.21296341039385	1.17101163161256
1.26296341039385	1.1439474066156
1.31296341039385	1.11905648173668
1.36296341039385	1.09647986937211
1.41296341039385	1.07633678077153
1.46296341039385	1.05872350139426
1.51296341039385	1.04371249446443
1.56296341039385	1.03135174164082
1.61296341039385	1.02166432734874
1.66296341039385	1.01464827088742
1.71296341039385	1.0102766079511
1.76296341039385	1.00849772071087
1.81296341039385	1.0092359131211
1.86296341039385	1.01239222566504
1.91296341039385	1.01784548136254
1.96296341039385	1.02545355255248
2.01296341039385	1.03505483575789
2.06296341039385	1.04646991986302
2.11296341039384	1.0595034309011
2.16296341039384	1.07394603498772
2.21296341039384	1.08957657935523
2.26296341039384	1.10616435006508
2.31296341039384	1.12347142380946
2.36296341039384	1.14125509027485
2.41296341039384	1.15927032083584
2.46296341039384	1.17727225888554
2.51296341039384	1.19501870689368
2.56296341039384	1.21227258531739
2.61296341039383	1.22880433877143
2.66296341039383	1.24439426539313
2.71296341039383	1.2588347461052
2.76296341039383	1.27193235148137
2.81296341039383	1.28350980514318
2.86296341039383	1.29340778405141
2.91296341039383	1.30148653768582
2.96296341039383	1.30762730991813
3.01296341039383	1.31173354935515
3.06296341039382	1.31373189604403
3.11296341039382	1.31357293466694
3.16296341039382	1.31123170668696
3.21296341039382	1.30670797631645
3.26296341039382	1.30002624764
3.31296341039382	1.29123553271178
3.36296341039382	1.2804088729362
3.41296341039382	1.26764261850718
3.46296341039382	1.25305547309985
3.51296341039381	1.2367873133552
3.56296341039381	1.21899779494957
3.61296341039381	1.19986475917427
3.66296341039381	1.17958245594526
3.71296341039381	1.15835960099798
3.76296341039381	1.13641728668034
3.81296341039381	1.113986767221
3.86296341039381	1.09130714060527
3.91296341039381	1.06862295022531
3.96296341039381	1.0461817302739
4.0129634103938	1.0242315194145
4.0629634103938	1.00301836757836
4.1129634103938	0.982783860809062
4.1629634103938	0.96376268889614
4.2129634103938	0.946180280112482
4.2629634103938	0.930250526701338
4.3129634103938	0.916173623852827
4.3629634103938	0.904134043777132
4.4129634103938	0.894298665132802
4.46296341039379	0.886815076517402
4.51296341039379	0.881810070989671
4.56296341039379	0.87938834668469
4.61296341039379	0.879631426525394
4.66296341039379	0.882596807845683
4.71296341039379	0.888317350444199
4.76296341039379	0.896800909206549
4.81296341039379	0.90803021499109
4.86296341039379	0.921963004993821
4.91296341039379	0.938532401316183
4.96296341039378	0.957647533980568
5.01296341039378	0.9791944021968
5.06296341039378	1.0030369653033
5.11296341039378	1.02901845251264
5.16296341039378	1.05696287840599
5.21296341039378	1.08667674906577
5.26296341039378	1.1179509418323
5.31296341039378	1.15056273993579
5.36296341039378	1.1842780017087
5.41296341039377	1.21885344273953
5.46296341039377	1.25403900820114
5.51296341039377	1.28958031168682
5.56296341039377	1.3252211162233
5.61296341039377	1.36070583270907
5.66296341039377	1.39578201085322
5.71296341039377	1.43020279776532
5.76296341039377	1.46372933967085
5.81296341039377	1.49613310279547
5.86296341039376	1.52719809026973
5.91296341039376	1.55672293294511
5.96296341039376	1.58452283327284
6.01296341039376	1.61043134286541
6.06296341039376	1.63430195602309
6.11296341039376	1.6560095033469
6.16296341039376	1.67545133155735
6.21296341039376	1.69254825777495
6.26296341039376	1.70724528877224
6.31296341039376	1.71951209805568
6.36296341039375	1.72934325605589
6.41296341039375	1.73675821117172
6.46296341039375	1.74180102190329
6.51296341039375	1.74453984279646
6.56296341039375	1.7450661693811
6.61296341039375	1.74349384969375
6.66296341039375	1.73995787230777
6.71296341039375	1.73461294302696
6.76296341039375	1.72763186451049
6.81296341039374	1.71920373506611
6.86296341039374	1.70953198465513
6.91296341039374	1.69883226777963
6.96296341039374	1.68733023435183
7.01296341039374	1.67525920086495
7.06296341039374	1.66285774518082
7.11296341039374	1.65036724901249
7.16296341039374	1.6380294127028
7.21296341039374	1.62608376717602
7.26296341039374	1.61476520796829
7.31296341039373	1.6043015760212
7.36296341039373	1.5949113094556
7.41296341039373	1.58680118983323
7.46296341039373	1.58016420546918
7.51296341039373	1.5751775531884
7.56296341039373	1.57200079853578
7.61296341039373	1.57077421286571
7.66296341039373	1.57161730396918
7.71296341039373	1.57462755496233
7.76296341039372	1.57987938407896
7.81296341039372	1.58742333580171
7.86296341039372	1.59728551145481
7.91296341039372	1.6094672449878
7.96296341039372	1.62394502722944
8.01296341039372	1.64067067940761
8.06296341039372	1.65957177423974
8.11296341039372	1.68055230042425
8.16296341039372	1.70349356393031
8.21296341039372	1.72825531711709
8.26296341039371	1.75467710443603
8.31296341039371	1.78257981130517
8.36296341039371	1.81176740071358
8.41296341039371	1.84202882023761
8.46296341039371	1.87314006044684
8.51296341039371	1.90486634416439
8.56296341039371	1.93696442473782
8.61296341039371	1.96918497038672
8.66296341039371	2.00127501083227
8.71296341039371	2.03298042179068
8.7629634103937	2.06404842253315
8.8129634103937	2.0942300615837
8.8629634103937	2.12328266574343
8.9129634103937	2.15097222799546
8.9629634103937	2.17707571045443
9.0129634103937	2.20138323937213
9.0629634103937	2.22370017028853
9.1129634103937	2.24384900271371
9.1629634103937	2.26167112522877
9.21296341039369	2.27702837358696
9.26296341039369	2.28980438626357
9.31296341039369	2.29990574392619
9.36296341039369	2.30726288145444
9.41296341039369	2.31183076340995
9.46296341039369	2.31358931621988
9.51296341039369	2.31254361276674
9.56296341039369	2.30872380755022
9.61296341039369	2.30218482307768
9.66296341039368	2.29300579062447
9.71296341039368	2.28128925095843
9.76296341039368	2.26716012301991
9.81296341039368	2.25076445086634
9.86296341039368	2.23226794140438
9.91296341039368	2.21185430752213
9.96296341039368	2.18972343317694
10.0129634103937	2.1660893787723
10.0629634103937	2.14117824675184
10.1129634103937	2.11522592873387
10.1629634103937	2.08847575669245
10.2129634103937	2.06117608164868
10.2629634103937	2.03357780405861
10.3129634103937	2.00593188056621
10.3629634103937	1.97848683202432
10.4129634103937	1.95148627767314
10.4629634103937	1.92516652010288
10.5129634103937	1.89975420511915
10.5629634103937	1.87546407987955
10.6129634103937	1.8524968716875
10.6629634103937	1.83103730862227
10.7129634103937	1.81125230176601
10.7629634103937	1.79328930717296
10.8129634103937	1.77727488392895
10.8629634103937	1.76331346268884
10.9129634103937	1.75148633697574
10.9629634103937	1.74185088729887
11.0129634103937	1.73444004581963
11.0629634103937	1.72926200689104
11.1129634103937	1.72630018633804
11.1629634103937	1.72551342985977
11.2129634103937	1.72683646844481
11.2629634103937	1.7301806162215
11.3129634103936	1.73543470374187
11.3629634103936	1.74246623734499
11.4129634103936	1.75112277298498
11.4629634103936	1.76123349076597
11.5129634103936	1.77261095441942
11.5629634103936	1.78505303811086
11.6129634103936	1.79834500129031
11.6629634103936	1.81226169082047
11.7129634103936	1.82656984834463
11.7629634103936	1.84103049980362
11.8129634103936	1.85540140318976
11.8629634103936	1.86943953004324
11.9129634103936	1.88290355585837
11.9629634103936	1.89555633447761
12.0129634103936	1.90716733171052
12.0629634103936	1.91751499382169
12.1129634103936	1.92638902718179
12.1629634103936	1.93359256626303
12.2129634103936	1.93894420827536
12.2629634103936	1.94227989407178
12.3129634103936	1.94345461648652
12.3629634103936	1.94234393899394
12.4129634103936	1.93884530947038
12.4629634103936	1.93287915588846
12.5129634103936	1.9243897529514
12.5629634103936	1.91334585096381
12.6129634103936	1.8997410606101
12.6629634103936	1.88359398975084
12.7129634103936	1.86494813082456
12.7629634103936	1.84387149993415
12.8129634103936	1.8204560311781
12.8629634103936	1.7948167322319
12.9129634103936	1.76709060957046
12.9629634103936	1.73743537402388
13.0129634103936	1.70602793955375
13.0629634103936	1.67306273020301
13.1129634103936	1.63874981208926
13.1629634103936	1.60331286905916
13.2129634103936	1.5669870421843
13.2629634103936	1.53001665463859
13.3129634103936	1.49265284464336
13.3629634103936	1.45515113008446
13.4129634103936	1.41776892908874
13.4629634103936	1.38076306128753
13.5129634103936	1.34438725468789
13.5629634103936	1.30888968301638
13.6129634103936	1.27451055809631
13.6629634103936	1.24147980126953
13.7129634103936	1.2100148170843
13.7629634103936	1.18031839144973
13.8129634103936	1.15257673521347
13.8629634103936	1.12695769266714
13.9129634103936	1.10360913283633
13.9629634103936	1.08265753958614
14.0129634103936	1.06420681458724
14.0629634103936	1.04833730506113
14.1129634103936	1.03510506597783
14.1629634103936	1.02454136403725
14.2129634103936	1.0166524283503
14.2629634103936	1.01141945027138
14.3129634103936	1.00879883234514
14.3629634103936	1.00872268384199
14.4129634103936	1.01109955789373
14.4629634103936	1.0158154228272
14.5129634103936	1.02273485795486
14.5629634103936	1.03170246183901
14.6129634103936	1.04254445892418
14.6629634103936	1.05507048845123
14.7129634103936	1.0690755577459
14.7629634103936	1.08434214033317
14.8129634103936	1.10064239788272
14.8629634103936	1.11774050375396
14.9129634103936	1.13539504489553
14.9629634103936	1.1533614780713
15.0129634103936	1.17139461584401
15.0629634103936	1.18925111745035
15.1129634103936	1.2066919596542
15.1629634103936	1.22348486286511
15.2129634103936	1.23940664825768
15.2629634103936	1.25424550231725
15.3129634103936	1.2678031261641
15.3629634103936	1.2798967481598
15.4129634103936	1.29036097966728
15.4629634103936	1.29904949540361
15.5129634103936	1.3058365215789
15.5629634103936	1.31061811693574
15.6129634103936	1.31331323387448
15.6629634103936	1.31386454904762
15.7129634103936	1.31223905511138
15.7629634103936	1.30842840771004
15.8129634103936	1.30244902421529
15.8629634103936	1.29434193322441
15.9129634103936	1.28417237631258
15.9629634103936	1.27202916601133
16.0129634103936	1.25802380642151
16.0629634103936	1.24228938524273
16.1129634103936	1.22497924828551
16.1629634103936	1.20626546970764
16.2129634103936	1.18633713325792
16.2629634103936	1.16539844170022
16.3129634103936	1.14366667330879
16.3629634103936	1.12137000585468
16.4129634103936	1.09874522982853
16.4629634103936	1.07603537375278
16.5129634103936	1.05348726531574
16.5629634103936	1.03134905270263
16.6129634103936	1.00986771089739
16.6629634103937	0.989286557880271
16.7129634103937	0.969842805548745
16.7629634103937	0.95176516984331
16.8129634103937	0.935271563969264
16.8629634103937	0.920566897776563
16.9129634103937	0.907841005300137
16.9629634103937	0.897266721183698
17.0129634103937	0.888998125223512
17.0629634103937	0.883168972589931
17.1129634103937	0.879891325430301
17.1629634103937	0.879254399545791
17.2129634103937	0.881323637686793
17.2629634103937	0.886140018748265
17.3129634103938	0.893719609790392
17.3629634103938	0.904053365384704
17.4129634103938	0.91710717631559
17.4629634103938	0.932822167176649
17.5129634103938	0.951115239915392
17.5629634103938	0.971879857923334
17.6129634103938	0.994987062865971
17.6629634103938	1.0202867141226
17.7129634103938	1.04760893848254
17.7629634103938	1.07676577564453
17.8129634103938	1.10755300311014
17.8629634103938	1.13975212227102
17.9129634103938	1.17313248587938
17.9629634103939	1.20745354567973
18.0129634103939	1.24246719777972
18.0629634103939	1.27792020236231
18.1129634103939	1.31355665359934
18.1629634103939	1.34912047512561
18.2129634103939	1.384357916178
18.2629634103939	1.41902002349798
18.3129634103939	1.45286506433898
18.3629634103939	1.48566087640864
18.4129634103939	1.51718712130739
18.4629634103939	1.54723741898876
18.5129634103939	1.57562134195679
18.562963410394	1.60216624931751
18.612963410394	1.62671894240204
18.662963410394	1.64914712546249
18.712963410394	1.66934065688932
18.762963410394	1.68721257849275
18.812963410394	1.7026999126084
18.862963410394	1.7157642191077
18.912963410394	1.72639190679253
18.962963410394	1.73459429610847
19.012963410394	1.74040743259543
19.062963410394	1.74389165298568
19.112963410394	1.74513090833078
19.162963410394	1.74423185096658
19.2129634103941	1.74132269448565
19.2629634103941	1.73655185815423
19.3129634103941	1.73008640936493
19.3629634103941	1.72211031973422
19.4129634103941	1.71282255231584
19.4629634103941	1.70243499908879
19.5129634103941	1.69117028937425
19.5629634103941	1.67925949112567
19.6129634103941	1.66693972810636
19.6629634103941	1.65445173680918
19.7129634103941	1.64203738757496
19.7629634103941	1.6299371947238
19.8129634103941	1.61838784062287
19.8629634103942	1.60761973847494
19.9129634103942	1.5978546582246
19.9629634103942	1.58930343934842


==> figures/outputs-2.tsv <==
0	0
0.0129634103938457	0.000686136677448574
0.0629634103938457	0.0127112216866448
0.112963410393846	0.032425711720258
0.162963410393846	0.0543584062193476
0.212963410393846	0.0765210286661241
0.262963410393846	0.0989288382102603
0.312963410393846	0.122528250339723
0.362963410393846	0.148491385072329
0.412963410393846	0.177807006544259
0.462963410393846	0.211091157523715
0.512963410393846	0.24854650921079
0.562963410393846	0.290010909095089
0.612963410393846	0.335049276666836
0.662963410393846	0.383056587377458
0.712963410393846	0.433351743182279
0.762963410393846	0.485251855211619
0.812963410393846	0.538123595530759
0.862963410393846	0.591412939754206
0.912963410393846	0.644657198563478
0.962963410393846	0.697484218871844
1.01296341039385	0.749603532479148
1.06296341039385	0.800793492988052
1.11296341039385	0.850887428153262
1.16296341039385	0.899760797523018
1.21296341039385	0.947320439294632
1.26296341039385	0.993496290605868
1.31296341039385	1.03823548821717
1.36296341039385	1.08149848033381
1.41296341039385	1.12325666415703
1.46296341039385	1.16349106051342
1.51296341039385	1.202191602362
1.56296341039385	1.23935671180805
1.61296341039385	1.2749929440017
1.66296341039385	1.30911456914497
1.71296341039385	1.34174303712459
1.76296341039385	1.37290632052779
1.81296341039385	1.40263816254953
1.86296341039385	1.43097727037345
1.91296341039385	1.4579664966431
1.96296341039385	1.48365204612827
2.01296341039385	1.50808273541252
2.06296341039385	1.53130932320118
2.11296341039384	1.5533839195155
2.16296341039384	1.57435947459302
2.21296341039384	1.59428934309234
2.26296341039384	1.61322691609756
2.31296341039384	1.63122531207046
2.36296341039384	1.64833711784005
2.41296341039384	1.66461417148514
2.46296341039384	1.68010738015549
2.51296341039384	1.69486656718919
2.56296341039384	1.70894034411469
2.61296341039383	1.72237600416238
2.66296341039383	1.73521943471143
2.71296341039383	1.74751504666626
2.76296341039383	1.7593057191304
2.81296341039383	1.77063275796901
2.86296341039383	1.78153586697351
2.91296341039383	1.79205313040513
2.96296341039383	1.80222100572981
3.01296341039383	1.81207432538844
3.06296341039382	1.82164630648528
3.11296341039382	1.83096856732979
3.16296341039382	1.84007114983351
3.21296341039382	1.84898254684034
3.26296341039382	1.85772973355255
3.31296341039382	1.86633820230082
3.36296341039382	1.87483199999117
3.41296341039382	1.88323376764211
3.46296341039382	1.89156478149907
3.51296341039381	1.89984499528018
3.56296341039381	1.90809308316697
3.61296341039381	1.91632648320594
3.66296341039381	1.92456144083314
3.71296341039381	1.9328130522741
3.76296341039381	1.94109530760739
3.81296341039381	1.94942113331114
3.86296341039381	1.95780243414018
3.91296341039381	1.96625013420607
3.96296341039381	1.97477421715485
4.0129634103938	1.98338376535717
4.0629634103938	1.99208699804332
4.1129634103938	2.00089130833172
4.1629634103938	2.00980329911356
4.2129634103938	2.01882881776865
4.2629634103938	2.02797298969883
4.3129634103938	2.03724025067439
4.3629634103938	2.0466343779978
4.4129634103938	2.05615852049549
4.46296341039379	2.06581522735493
4.51296341039379	2.07560647582896
4.56296341039379	2.08553369783355
4.61296341039379	2.09559780546872
4.66296341039379	2.10579921549464
4.71296341039379	2.11613787279745
4.76296341039379	2.12661327288059
4.81296341039379	2.13722448341855
4.86296341039379	2.14797016491086
4.91296341039379	2.15884859047412
4.96296341039378	2.16985766481005
5.01296341039378	2.18099494238747
5.06296341039378	2.19225764487533
5.11296341039378	2.20364267786343
5.16296341039378	2.21514664690678
5.21296341039378	2.22676587292824
5.26296341039378	2.23849640701352
5.31296341039378	2.250334044631
5.36296341039378	2.26227433930803
5.41296341039377	2.27431261579384
5.46296341039377	2.28644398273804
5.51296341039377	2.29866334491248
5.56296341039377	2.31096541500255
5.61296341039377	2.32334472499331
5.66296341039377	2.33579563717392
5.71296341039377	2.34831235478285
5.76296341039377	2.36088893231524
5.81296341039377	2.37351928551219
5.86296341039376	2.38619720105077
5.91296341039376	2.39891634595243
5.96296341039376	2.41167027672619
6.01296341039376	2.424452448262
6.06296341039376	2.43725622248866
6.11296341039376	2.45007487680953
6.16296341039376	2.46290161232853
6.21296341039376	2.4757295618777
6.26296341039376	2.4885517978571
6.31296341039376	2.50136133989665
6.36296341039375	2.51415116234892
6.41296341039375	2.52691420162104
6.46296341039375	2.53964336335334
6.51296341039375	2.55233152945142
6.56296341039375	2.56497156497794
6.61296341039375	2.57755632490971
6.66296341039375	2.59007866076519
6.71296341039375	2.60253142710688
6.76296341039375	2.61490748792266
6.81296341039374	2.62719972288976
6.86296341039374	2.63940103352435
6.91296341039374	2.65150434921977
6.96296341039374	2.66350263317559
7.01296341039374	2.67538888821965
7.06296341039374	2.68715616252491
7.11296341039374	2.69879755522235
7.16296341039374	2.71030622191134
7.21296341039374	2.72167538006828
7.26296341039374	2.73289831435426
7.31296341039373	2.74396838182217
7.36296341039373	2.75487901702368
7.41296341039373	2.76562373701613
7.46296341039373	2.77619614626939
7.51296341039373	2.78658994147234
7.56296341039373	2.79679891623894
7.61296341039373	2.80681696571324
7.66296341039373	2.81663809107295
7.71296341039373	2.82625640393084
7.76296341039372	2.8356661306335
7.81296341039372	2.84486161645639
7.86296341039372	2.8538373296947
7.91296341039372	2.86258786564884
7.96296341039372	2.87110795050391
8.01296341039372	2.87939244510203
8.06296341039372	2.88743634860668
8.11296341039372	2.89523480205792
8.16296341039372	2.90278309181773
8.21296341039372	2.91007665290415
8.26296341039371	2.91711107221346
8.31296341039371	2.92388209162935
8.36296341039371	2.93038561101795
8.41296341039371	2.93661769110798
8.46296341039371	2.94257455625477
8.51296341039371	2.94825259708753
8.56296341039371	2.95364837303871
8.61296341039371	2.95875861475472
8.66296341039371	2.96358022638708
8.71296341039371	2.9681102877633
8.7629634103937	2.97234605643661
8.8129634103937	2.97628496961389
8.8629634103937	2.97992464596113
8.9129634103937	2.98326288728572
8.9629634103937	2.98629768009512
9.0129634103937	2.98902719703124
9.0629634103937	2.99144979818016
9.1129634103937	2.99356403225676
9.1629634103937	2.99536863766387
9.21296341039369	2.99686254342561
9.26296341039369	2.99804486999488
9.31296341039369	2.99891492993445
9.36296341039369	2.99947222847197
9.41296341039369	2.99971646392851
9.46296341039369	2.99964752802081
9.51296341039369	2.99926550603726
9.56296341039369	2.99857067688781
9.61296341039369	2.99756351302793
9.66296341039368	2.99624468025701
9.71296341039368	2.99461503739141
9.76296341039368	2.99267563581272
9.81296341039368	2.99042771889162
9.86296341039368	2.98787272128787
9.91296341039368	2.98501226812713
9.96296341039368	2.98184817405521
10.0129634103937	2.97838244217064
10.0629634103937	2.97461726283615
10.1129634103937	2.97055501237021
10.1629634103937	2.96619825161943
10.2129634103937	2.96154972441285
10.2629634103937	2.95661235589934
10.3129634103937	2.95138925076911
10.3629634103937	2.94588369136068
10.4129634103937	2.94009913565453
10.4629634103937	2.93403921515483
10.5129634103937	2.9277077326607
10.5629634103937	2.92110865992839
10.6129634103937	2.91424613522606
10.6629634103937	2.90712446078269
10.7129634103937	2.89974810013282
10.7629634103937	2.89212167535887
10.8129634103937	2.88424996423286
10.8629634103937	2.87613789725931
10.9129634103937	2.86779055462132
10.9629634103937	2.85921316303182
11.0129634103937	2.8504110924919
11.0629634103937	2.84138985295841
11.1129634103937	2.83215509092299
11.1629634103937	2.82271258590463
11.2129634103937	2.81306824685802
11.2629634103937	2.80322810850015
11.3129634103936	2.79319832755716
11.3629634103936	2.78298517893426
11.4129634103936	2.77259505181078
11.4629634103936	2.76203444566305
11.5129634103936	2.75130996621757
11.5629634103936	2.74042832133705
11.6129634103936	2.72939631684186
11.6629634103936	2.7182208522697
11.7129634103936	2.70690891657591
11.7629634103936	2.69546758377747
11.8129634103936	2.6839040085431
11.8629634103936	2.67222542173252
11.9129634103936	2.66043912588752
11.9629634103936	2.64855249067775
12.0129634103936	2.63657294830409
12.0629634103936	2.62450798886247
12.1129634103936	2.61236515567108
12.1629634103936	2.60015204056398
12.2129634103936	2.5878762791539
12.2629634103936	2.57554554606736
12.3129634103936	2.5631675501551
12.3629634103936	2.55075002968071
12.4129634103936	2.53830074749061
12.4629634103936	2.52582748616835
12.5129634103936	2.51333804317631
12.5629634103936	2.50084022598779
12.6129634103936	2.48834184721262
12.6629634103936	2.4758507197193
12.7129634103936	2.46337465175674
12.7629634103936	2.45092144207867
12.8129634103936	2.43849887507377
12.8629634103936	2.42611471590459
12.9129634103936	2.41377670565827
12.9629634103936	2.40149255651214
13.0129634103936	2.38926994691719
13.0629634103936	2.37711651680253
13.1129634103936	2.36503986280365
13.1629634103936	2.35304753351769
13.2129634103936	2.34114702478853
13.2629634103936	2.32934577502476
13.3129634103936	2.31765116055337
13.3629634103936	2.30607049101215
13.4129634103936	2.29461100478363
13.4629634103936	2.2832798644735
13.5129634103936	2.27208415243618
13.5629634103936	2.26103086635053
13.6129634103936	2.25012691484838
13.6629634103936	2.23937911319858
13.7129634103936	2.22879417904931
13.7629634103936	2.21837872823139
13.8129634103936	2.20813927062506
13.8629634103936	2.19808220609297
13.9129634103936	2.1882138204818
13.9629634103936	2.1785402816951
14.0129634103936	2.16906763583981
14.0629634103936	2.15980180344874
14.1129634103936	2.15074857578161
14.1629634103936	2.14191361120667
14.2129634103936	2.13330243166549
14.2629634103936	2.12492041922281
14.3129634103936	2.11677281270387
14.3629634103936	2.10886470442115
14.4129634103936	2.10120103699267
14.4629634103936	2.0937866002538
14.5129634103936	2.08662602826449
14.5629634103936	2.07972379641384
14.6129634103936	2.07308421862382
14.6629634103936	2.0667114446538
14.7129634103936	2.06060945750774
14.7629634103936	2.05478207094548
14.8129634103936	2.04923292709984
14.8629634103936	2.04396549420089
14.9129634103936	2.03898306440896
14.9629634103936	2.03428875175756
15.0129634103936	2.02988549020772
15.0629634103936	2.02577603181473
15.1129634103936	2.02196294500863
15.1629634103936	2.01844861298941
15.2129634103936	2.01523523223794
15.2629634103936	2.0123248111436
15.3129634103936	2.00971916874943
15.3629634103936	2.00741993361557
15.4129634103936	2.00542854280184
15.4629634103936	2.00374624096982
15.5129634103936	2.00237407960531
15.5629634103936	2.00131291636141
15.6129634103936	2.00056341452277
15.6629634103936	2.00012604259129
15.7129634103936	2.00000107399357
15.7629634103936	2.00018858691016
15.8129634103936	2.00068846422701
15.8629634103936	2.00150039360874
15.9129634103936	2.00262386769412
15.9629634103936	2.00405818441325
16.0129634103936	2.00580244742654
16.0629634103936	2.00785556668503
16.1129634103936	2.01021625911179
16.1629634103936	2.01288304940393
16.2129634103936	2.01585427095478
16.2629634103936	2.01912806689555
16.3129634103936	2.02270239125597
16.3629634103936	2.02657501024304
16.4129634103936	2.03074350363721
16.4629634103936	2.03520526630505
16.5129634103936	2.03995750982744
16.5629634103936	2.04499726424235
16.6129634103936	2.05032137990108
16.6629634103937	2.05592652943675
16.7129634103937	2.06180920984386
16.7629634103937	2.0679657446677
16.8129634103937	2.07439228630199
16.8629634103937	2.08108481839366
16.9129634103937	2.08803915835298
16.9629634103937	2.09525095996759
17.0129634103937	2.10271571611881
17.0629634103937	2.1104287615985
17.1129634103937	2.11838527602475
17.1629634103937	2.12658028685444
17.2129634103937	2.13500867249104
17.2629634103937	2.14366516548544
17.3129634103938	2.15254435582801
17.3629634103938	2.1616406943297
17.4129634103938	2.17094849609015
17.4629634103938	2.18046194405061
17.5129634103938	2.19017509262945
17.5629634103938	2.20008187143797
17.6129634103938	2.21017608907425
17.6629634103938	2.22045143699261
17.7129634103938	2.23090149344625
17.7629634103938	2.24151972750067
17.8129634103938	2.25229950311534
17.8629634103938	2.26323408329101
17.9129634103938	2.27431663428014
17.9629634103939	2.28554022985782
18.0129634103939	2.29689785565041
18.0629634103939	2.30838241351938
18.1129634103939	2.31998672599735
18.1629634103939	2.33170354077389
18.2129634103939	2.34352553522791
18.2629634103939	2.35544532100415
18.3129634103939	2.3674554486306
18.3629634103939	2.37954841217427
18.4129634103939	2.39171665393211
18.4629634103939	2.40395256915438
18.5129634103939	2.41624851079736
18.562963410394	2.42859679430254
18.612963410394	2.44098970239921
18.662963410394	2.4534194899275
18.712963410394	2.46587838867891
18.762963410394	2.47835861225118
18.812963410394	2.49085236091451
18.862963410394	2.5033518264862
18.912963410394	2.5158491972105
18.962963410394	2.52833666264068
19.012963410394	2.54080641852036
19.062963410394	2.55325067166091
19.112963410394	2.56566164481193
19.162963410394	2.57803158152179
19.2129634103941	2.5903527509852
19.2629634103941	2.60261745287465
19.3129634103941	2.61481802215294
19.3629634103941	2.62694683386355
19.4129634103941	2.63899630789599
19.4629634103941	2.65095891372315
19.5129634103941	2.66282717510761
19.5629634103941	2.67459367477408
19.6129634103941	2.68625105904493
19.6629634103941	2.69779204243605
19.7129634103941	2.70920941220999
19.7629634103941	2.7204960328837
19.8129634103941	2.73164485068802
19.8629634103942	2.74264889797603
19.9129634103942	2.75350129757758
19.9629634103942	2.76419526709735


==> figures/outputs-3.tsv <==
0	0
0.0129634103938457	0.10837510197502
0.0629634103938457	0.499876991016515
0.112963410393846	0.802896247691828
0.162963410393846	1.01107848107945
0.212963410393846	1.14839444507478
0.262963410393846	1.24428639533541
0.312963410393846	1.32269988987705
0.362963410393846	1.3988410979983
0.412963410393846	1.47978201980576
0.462963410393846	1.56660641859756
0.512963410393846	1.65682047089843
0.562963410393846	1.74640434274035
0.612963410393846	1.83127535096081
0.662963410393846	1.90815572933265
0.712963410393846	1.97494786420064
0.762963410393846	2.03075882453679
0.812963410393846	2.07571329616505
0.862963410393846	2.11066989208074
0.912963410393846	2.13692378367842
0.962963410393846	2.15594709708743
1.01296341039385	2.16919212790917
1.06296341039385	2.17796299235065
1.11296341039385	2.18334889379782
1.16296341039385	2.18620573701557
1.21296341039385	2.18717089725243
1.26296341039385	2.18669701540137
1.31296341039385	2.18509339335349
1.36296341039385	2.18256685997569
1.41296341039385	2.17925715432512
1.46296341039385	2.175264517319
1.51296341039385	2.17066912515481
1.56296341039385	2.16554323553376
1.61296341039385	2.15995755142894
1.66296341039385	2.15398348404
1.71296341039385	2.14769287115524
1.76296341039385	2.14115641602958
1.81296341039385	2.13444176136341
1.86296341039385	2.12761177577761
1.91296341039385	2.12072334841983
1.96296341039385	2.11382677858438
2.01296341039385	2.10696571175148
2.06296341039385	2.10017750103537
2.11296341039384	2.09349384858425
2.16296341039384	2.08694158912139
2.21296341039384	2.08054350345733
2.26296341039384	2.07431908242227
2.31296341039384	2.0682851936671
2.36296341039384	2.06245663070403
2.41296341039384	2.05684654346457
2.46296341039384	2.05146676239679
2.51296341039384	2.04632803465248
2.56296341039384	2.04144019269644
2.61296341039383	2.03681227427538
2.66296341039383	2.03245260951927
2.71296341039383	2.02836888712032
2.76296341039383	2.02456820780986
2.81296341039383	2.02105713018522
2.86296341039383	2.01784171152534
2.91296341039383	2.01492754459249
2.96296341039383	2.01231979045254
3.01296341039383	2.01002320690846
3.06296341039382	2.00804217206746
3.11296341039382	2.00638070270705
3.16296341039382	2.00504246734896
3.21296341039382	2.00403079421204
3.26296341039382	2.00334867444176
3.31296341039382	2.00299876118147
3.36296341039382	2.00298336515209
3.41296341039382	2.00330444744865
3.46296341039382	2.00396361025606
3.51296341039381	2.00496208614828
3.56296341039381	2.00630072657626
3.61296341039381	2.00797999008343
3.66296341039381	2.00999993071997
3.71296341039381	2.0123601870636
3.76296341039381	2.01505997219805
3.81296341039381	2.01809806495109
3.86296341039381	2.02147280265065
3.91296341039381	2.02518207562031
3.96296341039381	2.02922332360131
4.0129634103938	2.03359353425688
4.0629634103938	2.0382892438844
4.1129634103938	2.04330654043147
4.1629634103938	2.04864106888219
4.2129634103938	2.05428803905044
4.2629634103938	2.06024223578727
4.3129634103938	2.06649803157993
4.3629634103938	2.07304940149133
4.4129634103938	2.07988994036023
4.46296341039379	2.0870128821558
4.51296341039379	2.09441112135432
4.56296341039379	2.10207723618244
4.61296341039379	2.11000351354923
4.66296341039379	2.1181819754701
4.71296341039379	2.12660440676821
4.76296341039379	2.13526238382447
4.81296341039379	2.1441473041351
4.86296341039379	2.15325041642643
4.91296341039379	2.16256285106978
4.96296341039378	2.17207565053567
5.01296341039378	2.18177979962525
5.06296341039378	2.19166625521856
5.11296341039378	2.20172597528372
5.16296341039378	2.21194994689803
5.21296341039378	2.22232921304168
5.26296341039378	2.23285489793674
5.31296341039378	2.24351823071859
5.36296341039378	2.25431056724353
5.41296341039377	2.26522340985492
5.46296341039377	2.2762484249506
5.51296341039377	2.28737745821635
5.56296341039377	2.29860254741372
5.61296341039377	2.30991593263481
5.66296341039377	2.32131006396243
5.71296341039377	2.33277760649972
5.76296341039377	2.34431144276018
5.81296341039377	2.35590467243514
5.86296341039376	2.36755060958263
5.91296341039376	2.37924277730693
5.96296341039376	2.39097490002386
6.01296341039376	2.40274089343086
6.06296341039376	2.41453485232394
6.11296341039376	2.42635103642558
6.16296341039376	2.43818385440717
6.21296341039376	2.45002784630825
6.26296341039376	2.46187766457044
6.31296341039376	2.47372805391827
6.36296341039375	2.48557383033044
6.41296341039375	2.49740985935423
6.46296341039375	2.50923103402254
6.51296341039375	2.52103225263663
6.56296341039375	2.53280839667935
6.61296341039375	2.54455430912206
6.66296341039375	2.55626477338445
6.71296341039375	2.56793449319993
6.76296341039375	2.57955807363004
6.81296341039374	2.59113000345966
6.86296341039374	2.602644639191
6.91296341039374	2.6140961908379
6.96296341039374	2.62547870970395
7.01296341039374	2.63678607830797
7.06296341039374	2.64801200259825
7.11296341039374	2.65915000657427
7.16296341039374	2.67019342940992
7.21296341039374	2.68113542514691
7.26296341039374	2.69196896500117
7.31296341039373	2.70268684229831
7.36296341039373	2.71328168002775
7.41296341039373	2.72374594097821
7.46296341039373	2.73407194039119
7.51296341039373	2.74425186104341
7.56296341039373	2.75427777064425
7.61296341039373	2.76414164141047
7.66296341039373	2.7738353716586
7.71296341039373	2.78335080923394
7.76296341039372	2.79267977657671
7.81296341039372	2.80181409720866
7.86296341039372	2.81074562340841
7.91296341039372	2.81946626483154
7.96296341039372	2.82796801782118
8.01296341039372	2.83624299514686
8.06296341039372	2.84428345590506
8.11296341039372	2.85208183531175
8.16296341039372	2.85963077411795
8.21296341039372	2.86692314738215
8.26296341039371	2.87395209233903
8.31296341039371	2.88071103511202
8.36296341039371	2.88719371602806
8.41296341039371	2.89339421330576
8.46296341039371	2.89930696490388
8.51296341039371	2.90492678833406
8.56296341039371	2.91024889826142
8.61296341039371	2.91526892173779
8.66296341039371	2.91998291093483
8.71296341039371	2.92438735326853
8.7629634103937	2.92847917883142
8.8129634103937	2.9322557650749
8.8629634103937	2.93571493871049
8.9129634103937	2.93885497482552
8.9629634103937	2.94167459323555
9.0129634103937	2.94417295212255
9.0629634103937	2.94634963903373
9.1129634103937	2.94820465934127
9.1629634103937	2.94973842228759
9.21296341039369	2.95095172476369
9.26296341039369	2.95184573298979
9.31296341039369	2.95242196228737
9.36296341039369	2.95268225514949
9.41296341039369	2.95262875783243
9.46296341039369	2.95226389570526
9.51296341039369	2.95159034760509
9.56296341039369	2.950611019455
9.61296341039369	2.94932901740736
9.66296341039368	2.94774762077937
9.71296341039368	2.94587025504829
9.76296341039368	2.94370046517243
9.81296341039368	2.94124188949917
9.86296341039368	2.93849823451487
9.91296341039368	2.93547325068153
9.96296341039368	2.93217070959342
10.0129634103937	2.92859438267244
10.0629634103937	2.92474802160464
10.1129634103937	2.92063534070184
10.1629634103937	2.91626000135182
10.2129634103937	2.91162559869885
10.2629634103937	2.90673565067289
10.3129634103937	2.90159358946119
10.3629634103937	2.8962027554908
10.4129634103937	2.89056639396408
10.4629634103937	2.88468765396311
10.5129634103937	2.878569590112
10.5629634103937	2.87221516675953
10.6129634103937	2.86562726461868
10.6629634103937	2.85880868977369
10.7129634103937	2.85176218494103
10.7629634103937	2.84449044284693
10.8129634103937	2.83699612156232
10.8629634103937	2.82928186161533
10.9129634103937	2.82135030468297
10.9629634103937	2.81320411364697
11.0129634103937	2.80484599378417
11.0629634103937	2.79627871484984
11.1129634103937	2.78750513380237
11.1629634103937	2.77852821791077
11.2129634103937	2.76935106798171
11.2629634103937	2.75997694144073
11.3129634103936	2.75040927500339
11.3629634103936	2.74065170667493
11.4129634103936	2.73070809682364
11.4629634103936	2.72058254808116
11.5129634103936	2.71027942383435
11.5629634103936	2.69980336508684
11.6129634103936	2.68915930548362
11.6629634103936	2.67835248431047
11.7129634103936	2.66738845729905
11.7629634103936	2.65627310509038
11.8129634103936	2.64501263923188
11.8629634103936	2.63361360560776
11.9129634103936	2.62208288522731
11.9629634103936	2.61042769232186
12.0129634103936	2.59865556972764
12.0629634103936	2.58677438155837
12.1129634103936	2.57479230319828
12.1629634103936	2.56271780867264
12.2129634103936	2.55055965547878
12.2629634103936	2.5383268669857
12.3129634103936	2.52602871253432
12.3629634103936	2.51367468539345
12.4129634103936	2.50127447874734
12.4629634103936	2.48883795991062
12.5129634103936	2.47637514298375
12.5629634103936	2.46389616017756
12.6129634103936	2.45141123204894
12.6629634103936	2.43893063690021
12.7129634103936	2.42646467960319
12.7629634103936	2.41402366011494
12.8129634103936	2.40161784195479
12.8629634103936	2.38925742091315
12.9129634103936	2.37695249426018
12.9629634103936	2.36471303071748
13.0129634103936	2.3525488414485
13.0629634103936	2.34046955231351
13.1129634103936	2.32848457762225
13.1629634103936	2.31660309560292
13.2129634103936	2.304834025789
13.2629634103936	2.29318600850682
13.3129634103936	2.28166738662576
13.3629634103936	2.27028618971102
13.4129634103936	2.2590501206949
13.4629634103936	2.24796654515819
13.5129634103936	2.23704248328712
13.5629634103936	2.22628460454536
13.6129634103936	2.21569922507378
13.6629634103936	2.20529230780393
13.7129634103936	2.19506946524449
13.7629634103936	2.18503596487399
13.8129634103936	2.17519673704737
13.8629634103936	2.16555638529963
13.9129634103936	2.15611919890633
13.9629634103936	2.1468891675388
14.0129634103936	2.13786999783182
14.0629634103936	2.1290651316627
14.1129634103936	2.12047776592486
14.1629634103936	2.11211087356419
14.2129634103936	2.10396722563507
14.2629634103936	2.09604941412325
14.3129634103936	2.08835987527596
14.3629634103936	2.08090091317541
14.4129634103936	2.07367472329015
14.4629634103936	2.06668341573989
14.5129634103936	2.05992903801307
14.5629634103936	2.05341359688276
14.6129634103936	2.04713907927552
14.6629634103936	2.04110747185904
14.7129634103936	2.03532077912821
14.7629634103936	2.02978103978523
14.8129634103936	2.02449034122735
14.8629634103936	2.01945083197554
14.9129634103936	2.0146647318994
14.9629634103936	2.01013434011597
15.0129634103936	2.00586204046502
15.0629634103936	2.00185030448818
15.1129634103936	1.99810169186538
15.1629634103936	1.9946188482886
15.2129634103936	1.99140450077953
15.2629634103936	1.98846145048418
15.3129634103936	1.98579256300407
15.3629634103936	1.98340075634911
15.4129634103936	1.98128898662212
15.4629634103936	1.97946023156877
15.5129634103936	1.97791747214916
15.5629634103936	1.97666367230806
15.6129634103936	1.97570175713996
15.6629634103936	1.97503458966225
15.7129634103936	1.97466494642486
15.7629634103936	1.97459549219736
15.8129634103936	1.974828753985
15.8629634103936	1.97536709463289
15.9129634103936	1.97621268628274
15.9629634103936	1.97736748394919
16.0129634103936	1.97883319948279
16.0629634103936	1.98061127618372
16.1129634103936	1.9827028643252
16.1629634103936	1.98510879783732
16.2129634103936	1.98782957239171
16.2629634103936	1.99086532511452
16.3129634103936	1.99421581613992
16.3629634103936	1.99788041219924
16.4129634103936	2.00185807242124
16.4629634103936	2.00614733649854
16.5129634103936	2.01074631535198
16.5629634103936	2.01565268440149
16.6129634103936	2.02086367952641
16.6629634103937	2.02637609577288
16.7129634103937	2.03218628883913
16.7629634103937	2.03829017934302
16.8129634103937	2.04468325984922
16.8629634103937	2.05136060460693
16.9129634103937	2.05831688192283
16.9629634103937	2.06554636906883
17.0129634103937	2.07304296959939
17.0629634103937	2.08080023293055
17.1129634103937	2.08881137601067
17.1629634103937	2.09706930689326
17.2129634103937	2.10556665000381
17.2629634103937	2.11429577287686
17.3129634103938	2.1232488141253
17.3629634103938	2.13241771239279
17.4129634103938	2.14179423603092
17.4629634103938	2.15137001323642
17.5129634103938	2.1611365623798
17.5629634103938	2.17108532225581
17.6129634103938	2.18120768198743
17.6629634103938	2.19149501031947
17.7129634103938	2.20193868404437
17.7629634103938	2.21253011531257
17.8129634103938	2.22326077759114
17.8629634103938	2.23412223004876
17.9129634103938	2.2451061401615
17.9629634103939	2.25620430435193
18.0129634103939	2.26740866649466
18.0629634103939	2.27871133414298
18.1129634103939	2.29010459235458
18.1629634103939	2.30158091501899
18.2129634103939	2.31313297361453
18.2629634103939	2.32475364334885
18.3129634103939	2.33643600666365
18.3629634103939	2.34817335411081
18.4129634103939	2.35995918263388
18.4629634103939	2.37178719131501
18.5129634103939	2.38365127467316
18.562963410394	2.395545513624
18.612963410394	2.40746416423564
18.662963410394	2.41940164443659
18.712963410394	2.43135251885281
18.762963410394	2.44331148196976
18.812963410394	2.45527333983218
18.862963410394	2.46723299050894
18.912963410394	2.47918540356286
18.962963410394	2.49112559877526
19.012963410394	2.50304862438261
19.062963410394	2.51494953508731
19.112963410394	2.52682337010712
19.162963410394	2.53866513152699
19.2129634103941	2.55046976321429
19.2629634103941	2.56223213055234
19.3129634103941	2.57394700123905
19.3629634103941	2.58560902738658
19.4129634103941	2.59721272914471
19.4629634103941	2.60875248005519
19.5129634103941	2.62022249432685
19.5629634103941	2.6316168162015
19.6129634103941	2.64292931155994
19.6629634103941	2.65415366189406
19.7129634103941	2.66528336074763
19.7629634103941	2.67631171270283
19.8129634103941	2.68723183496395
19.8629634103942	2.6980366615633
19.9129634103942	2.70871895018763
19.9629634103942	2.71927129159671


==> figures/outputs-4.tsv <==
0	0
0.0129634103938457	-0.271104141799273
nan	nan
0.271508456095705	-0.347
0.312963410393846	0.111077184424194
0.362963410393846	0.634738775899343
0.412963410393846	1.07964394710267
0.462963410393846	1.42186921548286
0.512963410393846	1.65792692745401
0.562963410393846	1.7983088572269
0.612963410393846	1.86137857689947
0.662963410393846	1.86834308475015
0.712963410393846	1.83961188872028
0.762963410393846	1.79254347657538
0.812963410393846	1.74038535093662
0.862963410393846	1.69211941676363
0.912963410393846	1.652905797329
0.962963410393846	1.62484938078611
1.01296341039385	1.60787132053541
1.06296341039385	1.60053406661003
1.11296341039385	1.60073078541327
1.16296341039385	1.60620108775053
1.21296341039385	1.61487201154659
1.26296341039385	1.62504643241317
1.31296341039385	1.63547257563944
1.36296341039385	1.645330981064
1.41296341039385	1.65417213134411
1.46296341039385	1.66183163970089
1.51296341039385	1.66834246440152
1.56296341039385	1.67385649067685
1.61296341039385	1.67858182592629
1.66296341039385	1.68273764816136
1.71296341039385	1.686525450616
1.76296341039385	1.69011384824567
1.81296341039385	1.69363346300868
1.86296341039385	1.69717846939273
1.91296341039385	1.70081187235949
1.96296341039385	1.70457227473958
2.01296341039385	1.70848060281329
2.06296341039385	1.71254589184208
2.11296341039384	1.71676973394234
2.16296341039384	1.72114934395062
2.21296341039384	1.72567941550534
2.26296341039384	1.73035304435759
2.31296341039384	1.73516201913648
2.36296341039384	1.74009675081759
2.41296341039384	1.74514605588404
2.46296341039384	1.75029694343221
2.51296341039384	1.75553449578438
2.56296341039384	1.7608418825237
2.61296341039383	1.76620051193593
2.66296341039383	1.77159030130473
2.71296341039383	1.77699003627181
2.76296341039383	1.7823777866666
2.81296341039383	1.78773134889363
2.86296341039383	1.79302869057627
2.91296341039383	1.79824837972417
2.96296341039383	1.80336998689358
3.01296341039383	1.80837445389751
3.06296341039382	1.813244426314
3.11296341039382	1.81796454936804
3.16296341039382	1.82252172795359
3.21296341039382	1.82690535192164
3.26296341039382	1.83110748760124
3.31296341039382	1.83512303611127
3.36296341039382	1.83894985856453
3.41296341039382	1.84258886789457
3.46296341039382	1.84604408681975
3.51296341039381	1.84932267141898
3.56296341039381	1.85243489991694
3.61296341039381	1.85539412653066
3.66296341039381	1.85821670057684
3.71296341039381	1.8609218514385
3.76296341039381	1.86353154041008
3.81296341039381	1.8660702808537
3.86296341039381	1.86856492848983
3.91296341039381	1.87104444400146
3.96296341039381	1.8735396304461
4.0129634103938	1.87608284824412
4.0629634103938	1.87870771074425
4.1129634103938	1.8814487635596
4.1629634103938	1.88434115102227
4.2129634103938	1.88742027322278
4.2629634103938	1.89072143718339
4.3129634103938	1.89427950576228
4.3629634103938	1.89812854789954
4.4129634103938	1.90230149379519
4.46296341039379	1.90682979855507
4.51296341039379	1.91174311775176
4.56296341039379	1.91706899822598
4.61296341039379	1.92283258730007
4.66296341039379	1.92905636338923
4.71296341039379	1.9357598907818
4.76296341039379	1.9429596011169
4.81296341039379	1.95066860382029
4.86296341039379	1.95889652746865
4.91296341039379	1.96764939374243
4.96296341039378	1.97692952530071
5.01296341039378	1.98673548857114
5.06296341039378	1.99706207209834
5.11296341039378	2.00790030073742
5.16296341039378	2.01923748562021
5.21296341039378	2.03105730946327
5.26296341039378	2.04333994643265
5.31296341039378	2.0560622154342
5.36296341039378	2.06919776536346
5.41296341039377	2.08271729052898
5.46296341039377	2.09658877416069
5.51296341039377	2.11077775763372
5.56296341039377	2.12524763278047
5.61296341039377	2.13995995443222
5.66296341039377	2.1548747701292
5.71296341039377	2.16995096376566
5.76296341039377	2.18514660979669
5.81296341039377	2.20041933452776
5.86296341039376	2.21572668093638
5.91296341039376	2.2310264734396
5.96296341039376	2.2462771790211
6.01296341039376	2.26143826116775
6.06296341039376	2.27647052313639
6.11296341039376	2.29133643717838
6.16296341039376	2.30600045648871
6.21296341039376	2.32042930681914
6.26296341039376	2.33459225489728
6.31296341039376	2.34846135102491
6.36296341039375	2.36201164348639
6.41296341039375	2.3752213626793
6.46296341039375	2.38807207318147
6.51296341039375	2.40054879228847
6.56296341039375	2.4126400738902
6.61296341039375	2.42433805690116
6.66296341039375	2.43563847781263
6.71296341039375	2.44654064729291
6.76296341039375	2.45704739112072
6.81296341039374	2.46716495609253
6.86296341039374	2.47690288189414
6.91296341039374	2.48627384026659
6.96296341039374	2.49529344312218
7.01296341039374	2.50398002157694
7.06296341039374	2.51235437815499
7.11296341039374	2.52043951468855
7.16296341039374	2.52826033867908
7.21296341039374	2.53584335109987
7.26296341039374	2.54321631880529
7.31296341039373	2.55040793486489
7.36296341039373	2.55744747026076
7.41296341039373	2.56436442047209
7.46296341039373	2.57118815052138
7.51296341039373	2.57794754207128
7.56296341039373	2.58467064614017
7.61296341039373	2.59138434494733
7.66296341039373	2.59811402630694
7.71296341039373	2.6048832738639
7.76296341039372	2.61171357630543
7.81296341039372	2.61862405849188
7.86296341039372	2.62563123723086
7.91296341039372	2.63274880417108
7.96296341039372	2.63998743802113
8.01296341039372	2.64735464800417
8.06296341039372	2.65485465014689
8.11296341039372	2.66248827767176
8.16296341039372	2.67025292642037
8.21296341039372	2.67814253588453
8.26296341039371	2.68614760606516
8.31296341039371	2.69425525002005
8.36296341039371	2.70244928160417
8.41296341039371	2.71071033755354
8.46296341039371	2.71901603271954
8.51296341039371	2.72734114692845
8.56296341039371	2.73565784162393
8.61296341039371	2.74393590415163
8.66296341039371	2.75214301726789
8.71296341039371	2.76024505120154
8.7629634103937	2.76820637537128
8.8129634103937	2.77599018666386
8.8629634103937	2.7835588510116
8.9129634103937	2.79087425487409
8.9629634103937	2.79789816312853
9.0129634103937	2.80459257980853
9.0629634103937	2.8109201081012
9.1129634103937	2.81684430601903
9.1629634103937	2.82233003420497
9.21296341039369	2.82734379240676
9.26296341039369	2.83185404126866
9.31296341039369	2.83583150623422
9.36296341039369	2.8392494605315
9.41296341039369	2.84208398441999
9.46296341039369	2.84431419811456
9.51296341039369	2.84592246606359
9.56296341039369	2.84689457054375
9.61296341039369	2.84721985283908
9.66296341039368	2.84689132059496
9.71296341039368	2.84590572027454
9.76296341039368	2.84426357399232
9.81296341039368	2.84196918035505
9.86296341039368	2.83903057929801
9.91296341039368	2.8354594812637
9.96296341039368	2.83127116142527
10.0129634103937	2.8264843200047
10.0629634103937	2.82112091007399
10.1129634103937	2.81520593455108
10.1629634103937	2.80876721440895
10.2129634103937	2.80183513040306
10.2629634103937	2.7944423408858
10.3129634103937	2.78662347851428
10.3629634103937	2.77841482886793
10.4129634103937	2.76985399417191
10.4629634103937	2.76097954547014
10.5129634103937	2.75183066670621
10.5629634103937	2.74244679425022
10.6129634103937	2.73286725545421
10.6629634103937	2.7231309098273
10.7129634103937	2.71327579639501
10.7629634103937	2.70333879074382
10.8129634103937	2.69335527515503
10.8629634103937	2.68335882509961
10.9129634103937	2.67338091520194
10.9629634103937	2.66345064758442
11.0129634103937	2.65359450528071
11.0629634103937	2.64383613315409
11.1129634103937	2.6341961484814
11.1629634103937	2.62469198306627
11.2129634103937	2.615337758429
11.2629634103937	2.60614419528977
11.3129634103936	2.59711855821774
11.3629634103936	2.5882646359672
11.4129634103936	2.57958275766402
11.4629634103936	2.57106984464725
11.5129634103936	2.56271949741325
11.5629634103936	2.55452211675897
11.6129634103936	2.54646505787799
11.6629634103936	2.53853281583357
11.7129634103936	2.53070724051858
11.7629634103936	2.5229677789171
11.8129634103936	2.51529174220904
11.8629634103936	2.50765459501055
11.9129634103936	2.50003026382115
11.9629634103936	2.49239146155614
12.0129634103936	2.48471002488183
12.0629634103936	2.47695726094269
12.1129634103936	2.46910429997509
12.1629634103936	2.46112245024353
12.2129634103936	2.4529835517113
12.2629634103936	2.44466032487006
12.3129634103936	2.43612671120077
12.3629634103936	2.42735820182196
12.4129634103936	2.41833215099878
12.4629634103936	2.40902807133766
12.5129634103936	2.39942790767395
12.5629634103936	2.38951628687286
12.6129634103936	2.37928074100431
12.6629634103936	2.36871190161843
12.7129634103936	2.35780366313709
12.7629634103936	2.34655331368517
12.8129634103936	2.33496163201097
12.8629634103936	2.32303294948349
12.9129634103936	2.3107751765038
12.9629634103936	2.29819979302287
13.0129634103936	2.2853218032173
13.0629634103936	2.27215965473242
13.1129634103936	2.25873512325642
13.1629634103936	2.24507316353592
13.2129634103936	2.23120172827848
13.2629634103936	2.2171515567092
13.3129634103936	2.20295593485142
13.3629634103936	2.1886504298848
13.4129634103936	2.17427260119302
13.4629634103936	2.15986169094687
13.5129634103936	2.14545829727297
13.5629634103936	2.13110403323322
13.6129634103936	2.11684117498168
13.6629634103936	2.10271230257461
13.7129634103936	2.08875993698309
13.7629634103936	2.07502617689589
13.8129634103936	2.06155233890322
13.8629634103936	2.04837860461836
13.9129634103936	2.03554367822565
13.9629634103936	2.02308445783962
14.0129634103936	2.01103572392256
14.0629634103936	1.99942984783827
14.1129634103936	1.98829652341875
14.1629634103936	1.97766252419178
14.2129634103936	1.96755148866125
14.2629634103936	1.95798373575276
14.3129634103936	1.94897611223614
14.3629634103936	1.940541873618
14.4129634103936	1.93269059966347
14.4629634103936	1.92542814536146
14.5129634103936	1.91875662779395
14.5629634103936	1.91267444901242
14.6129634103936	1.9071763546651
14.6629634103936	1.90225352776278
14.7129634103936	1.89789371662042
14.7629634103936	1.89408139567133
14.8129634103936	1.89079795752317
14.8629634103936	1.88802193431364
14.9129634103936	1.8857292461321
14.9629634103936	1.88389347400375
15.0129634103936	1.88248615468851
15.0629634103936	1.8814770943299
15.1129634103936	1.88083469780168
15.1629634103936	1.88052631044429
15.2129634103936	1.88051856876026
15.2629634103936	1.88077775654941
15.3129634103936	1.88127016291099
15.3629634103936	1.88196243852279
15.4129634103936	1.88282194662509
15.4629634103936	1.88381710519142
15.5129634103936	1.88491771685734
15.5629634103936	1.88609528330161
15.6129634103936	1.88732330093069
15.6629634103936	1.88857753490537
15.7129634103936	1.88983626876581
15.7629634103936	1.89108052715605
15.8129634103936	1.89229426941909
15.8629634103936	1.89346455212577
15.9129634103936	1.89458165891194
15.9629634103936	1.89563919632643
16.0129634103936	1.8966341547329
16.0629634103936	1.8975669336589
16.1129634103936	1.8984413313418
16.1629634103936	1.89926449858015
16.2129634103936	1.90004685735658
16.2629634103936	1.90080198505167
16.3129634103936	1.90154646541289
16.3629634103936	1.90229970777605
16.4129634103936	1.90308373635496
16.4629634103936	1.9039229517152
16.5129634103936	1.90484386682667
16.5629634103936	1.90587482034498
16.6129634103936	1.90704566999993
16.6629634103937	1.90838746916944
16.7129634103937	1.9099321298861
16.7629634103937	1.91171207566017
16.8129634103937	1.91375988760568
16.8629634103937	1.91610794742401
16.9129634103937	1.91878808083194
16.9629634103937	1.92183120501738
17.0129634103937	1.92526698366709
17.0629634103937	1.92912349303563
17.1129634103937	1.93342690241554
17.1629634103937	1.93820117222585
17.2129634103937	1.94346777276068
17.2629634103937	1.94924542643439
17.3129634103938	1.9555498761255
17.3629634103938	1.96239368196213
17.4129634103938	1.96978604860785
17.4629634103938	1.9777326848034
17.5129634103938	1.98623569659778
17.5629634103938	1.99529351536669
17.6129634103938	2.00490086136948
17.6629634103938	2.01504874324103
17.7129634103938	2.02572449345719
17.7629634103938	2.03691183945331
17.8129634103938	2.04859100971982
17.8629634103938	2.06073887385031
17.9129634103938	2.07332911517853
17.9629634103939	2.086332434316
18.0129634103939	2.09971678159375
18.0629634103939	2.11344761612327
18.1129634103939	2.12748818892657
18.1629634103939	2.14179984734502
18.2129634103939	2.15634235772474
18.2629634103939	2.17107424319417
18.3129634103939	2.18595313319866
18.3629634103939	2.20093612134062
18.4129634103939	2.21598012799046
18.4629634103939	2.23104226408662
18.5129634103939	2.24608019253143
18.562963410394	2.26105248361369
18.612963410394	2.27591896094911
18.662963410394	2.2906410345244
18.712963410394	2.30518201756027
18.762963410394	2.31950742407014
18.812963410394	2.33358524418471
18.862963410394	2.34738619453457
18.912963410394	2.36088394123268
18.962963410394	2.37405529327213
19.012963410394	2.38688036445039
19.062963410394	2.39934270224588
19.112963410394	2.4114293824027
19.162963410394	2.42313106832208
19.2129634103941	2.43444203471088
19.2629634103941	2.44536015529409
19.3129634103941	2.45588685475783
19.3629634103941	2.46602702544611
19.4129634103941	2.47578890968701
19.4629634103941	2.4851839489669
19.5129634103941	2.49422660150257
19.5629634103941	2.50293413007665
19.6129634103941	2.51132636229829
19.6629634103941	2.51942542572686
19.7129634103941	2.5272554605466
19.7629634103941	2.53484231270477
19.8129634103941	2.54221321062022
19.8629634103942	2.54939642873331
19.9129634103942	2.55642094129911
19.9629634103942	2.56331606992289


==> figures/outputs-4A.tsv <==
0.512963410393846	1.65792692745401
2.51296341039384	1.75553449578438
4.51296341039379	1.91174311775176
6.51296341039375	2.40054879228847
8.51296341039371	2.72734114692845
10.5129634103937	2.75183066670621
12.5129634103936	2.39942790767395
14.5129634103936	1.91875662779395
16.5129634103936	1.90484386682667
18.5129634103939	2.24608019253143

==> figures/outputs-5.tsv <==
0	0
0.0129634103938457	-0.0324684511144775
nan	nan
0.479204604842134	-0.347
0.512963410393846	0.0105090627525955
0.562963410393846	0.502332442112053
0.612963410393846	0.938205852464843
0.662963410393846	1.31104884691276
0.712963410393846	1.62167052241712
0.762963410393846	1.87567397619286
0.812963410393846	2.08092851454453
0.862963410393846	2.24574558339077
0.912963410393846	2.37773746782913
0.962963410393846	2.4832467648642
1.01296341039385	2.56719640006821
1.06296341039385	2.63320901036321
1.11296341039385	2.68386608285738
1.16296341039385	2.72100916433196
1.21296341039385	2.74601892283626
1.26296341039385	2.76003733360203
1.31296341039385	2.7641210428765
1.36296341039385	2.75932937345065
1.41296341039385	2.74675915382748
1.46296341039385	2.72754196544826
1.51296341039385	2.70281911881114
1.56296341039385	2.67370719926791
1.61296341039385	2.64126359633533
1.66296341039385	2.6064579283704
1.71296341039385	2.57015224133987
1.76296341039385	2.53309055703568
1.81296341039385	2.49589682446765
1.86296341039385	2.45907950649871
1.91296341039385	2.42304076112477
1.96296341039385	2.38808828210996
2.01296341039385	2.35444818840952
2.06296341039385	2.32227776773969
2.11296341039384	2.29167729537765
2.16296341039384	2.26270050879207
2.21296341039384	2.23536359550375
2.26296341039384	2.20965274083272
2.31296341039384	2.18553039295112
2.36296341039384	2.16294045114577
2.41296341039384	2.14181258770662
2.46296341039384	2.12206589143018
2.51296341039384	2.10361198526256
2.56296341039384	2.08635773219905
2.61296341039383	2.07020760861301
2.66296341039383	2.05506579601972
2.71296341039383	2.04083802189835
2.76296341039383	2.02743316709205
2.81296341039383	2.01476465015555
2.86296341039383	2.00275159619423
2.91296341039383	1.99131979766907
2.96296341039383	1.98040247601637
3.01296341039383	1.96994085478069
3.06296341039382	1.95988455665796
3.11296341039382	1.95019183805814
3.16296341039382	1.94082967541411
3.21296341039382	1.93177371751909
3.26296341039382	1.92300811778885
3.31296341039382	1.91452525966389
3.36296341039382	1.90632538753541
3.41296341039382	1.89841615471596
3.46296341039382	1.89081209916619
3.51296341039381	1.88353405698388
3.56296341039381	1.87660852308289
3.61296341039381	1.87006696803459
3.66296341039381	1.86394511969838
3.71296341039381	1.85828221800508
3.76296341039381	1.85312025104976
3.81296341039381	1.84850318047338
3.86296341039381	1.8444761639405
3.91296341039381	1.84108478233612
3.96296341039381	1.83837427909285
4.0129634103938	1.83638881881179
4.0629634103938	1.83517077204956
4.1129634103938	1.8347600328077
4.1629634103938	1.83519337487821
4.2129634103938	1.83650385277127
4.2629634103938	1.83872025248043
4.3129634103938	1.84186659682923
4.3629634103938	1.84596170959578
4.4129634103938	1.85101884203098
4.46296341039379	1.85704536477725
4.51296341039379	1.86404252756148
4.56296341039379	1.87200528838487
4.61296341039379	1.88092221326634
4.66296341039379	1.89077544692376
4.71296341039379	1.90154075410129
4.76296341039379	1.91318763057971
4.81296341039379	1.92567948224487
4.86296341039379	1.93897386994305
4.91296341039379	1.95302281722865
4.96296341039378	1.96777317751307
5.01296341039378	1.98316705656175
5.06296341039378	1.99914228576311
5.11296341039378	2.0156329411141
5.16296341039378	2.03256990243779
5.21296341039378	2.04988144697154
5.26296341039378	2.06749387114545
5.31296341039378	2.08533213411148
5.36296341039378	2.10332051638773
5.41296341039377	2.12138328685132
5.46296341039377	2.13944537124838
5.51296341039377	2.15743301539189
5.56296341039377	2.17527443628733
5.61296341039377	2.19290045456158
5.66296341039377	2.21024510177135
5.71296341039377	2.22724619643112
5.76296341039377	2.24384588292491
5.81296341039377	2.25999112784824
5.86296341039376	2.27563416876166
5.91296341039376	2.29073291082232
5.96296341039376	2.30525126728913
6.01296341039376	2.31915944046575
6.06296341039376	2.33243414024773
6.11296341039376	2.34505873807052
6.16296341039376	2.35702335470589
6.21296341039376	2.36832488102123
6.26296341039376	2.37896693149066
6.31296341039376	2.38895973092343
6.36296341039375	2.3983199355465
6.41296341039375	2.40707039023762
6.46296341039375	2.41523982434673
6.51296341039375	2.42286248916013
6.56296341039375	2.42997774064745
6.61296341039375	2.43662957168098
6.66296341039375	2.44286609842355
6.71296341039375	2.44873900604136
6.76296341039375	2.45430295930613
6.81296341039374	2.45961498400327
6.86296341039374	2.46473382535587
6.91296341039374	2.46971928990511
6.96296341039374	2.47463157745384
7.01296341039374	2.4795306097805
7.06296341039374	2.48447536286324
7.11296341039374	2.48952320931975
7.16296341039374	2.49472927766675
7.21296341039374	2.50014583483525
7.26296341039374	2.50582169814569
7.31296341039373	2.51180168265281
7.36296341039373	2.51812608941691
7.41296341039373	2.52483023984885
7.46296341039373	2.53194406081637
7.51296341039373	2.53949172469111
7.56296341039373	2.54749134796734
7.61296341039373	2.55595475149735
7.66296341039373	2.56488728477262
7.71296341039373	2.57428771603976
7.76296341039372	2.58414818938158
7.81296341039372	2.5944542492244
7.86296341039372	2.60518493205828
7.91296341039372	2.61631292448472
7.96296341039372	2.62780478604317
8.01296341039372	2.63962123461951
8.06296341039372	2.65171749161401
8.11296341039372	2.66404368344802
8.16296341039372	2.67654529542552
8.21296341039372	2.6891636734412
8.26296341039371	2.70183656854813
8.31296341039371	2.71449871896912
8.36296341039371	2.72708246376053
8.41296341039371	2.73951838202048
8.46296341039371	2.75173595127693
8.51296341039371	2.76366421849897
8.56296341039371	2.77523247704702
8.61296341039371	2.78637094281782
8.66296341039371	2.79701142284689
8.71296341039371	2.80708796970551
8.7629634103937	2.81653751517031
8.8129634103937	2.8253004768494
8.8629634103937	2.83332133171848
8.9129634103937	2.84054915084951
8.9629634103937	2.84693809000159
9.0129634103937	2.85244783118331
9.0629634103937	2.85704397078488
9.1129634103937	2.86069835041095
9.1629634103937	2.86338932711641
9.21296341039369	2.86510198035203
9.26296341039369	2.86582825355773
9.31296341039369	2.86556702899346
9.36296341039369	2.86432413506337
9.41296341039369	2.8621122860624
9.46296341039369	2.85895095494859
9.51296341039369	2.85486618041225
9.56296341039369	2.84989031016876
9.61296341039369	2.84406168303759
9.66296341039368	2.83742425298081
9.71296341039368	2.83002715885304
9.76296341039368	2.82192424415627
9.81296341039368	2.813173531591
9.86296341039368	2.8038366576463
9.91296341039368	2.7939782728688
9.96296341039368	2.78366541379316
10.0129634103937	2.77296685279807
10.0629634103937	2.76195243237161
10.1129634103937	2.75069239042421
10.1629634103937	2.73925668337622
10.2129634103937	2.72771431376775
10.2629634103937	2.71613266909263
10.3129634103937	2.70457687844486
10.3629634103937	2.69310919338703
10.4129634103937	2.6817883992071
10.4629634103937	2.67066926242522
10.5129634103937	2.65980202004925
10.5629634103937	2.64923191565915
10.6129634103937	2.63899878693205
10.6629634103937	2.62913670870431
10.7129634103937	2.61967369511136
10.7629634103937	2.61063146375493
10.8129634103937	2.60202526422629
10.8629634103937	2.59386377267051
10.9129634103937	2.58614905341589
10.9629634103937	2.57887658802162
11.0129634103937	2.57203537142261
11.0629634103937	2.56560807417868
11.1129634103937	2.5595712691746
11.1629634103937	2.55389572047211
11.2129634103937	2.54854673139379
11.2629634103937	2.54348454832573
11.3129634103936	2.53866481616873
11.3629634103936	2.53403908085078
11.4129634103936	2.52955533384297
11.4629634103936	2.52515859320028
11.5129634103936	2.52079151528354
11.5629634103936	2.51639503101119
11.6129634103936	2.51190900024436
11.6629634103936	2.50727287772651
11.7129634103936	2.50242638388327
11.7629634103936	2.49731017373886
11.8129634103936	2.49186649722391
11.8629634103936	2.48603984423494
11.9129634103936	2.47977756795781
11.9629634103936	2.47303048018415
12.0129634103936	2.46575341262929
12.0629634103936	2.45790573859945
12.1129634103936	2.44945184975203
12.1629634103936	2.44036158314096
12.2129634103936	2.43061059423579
12.2629634103936	2.42018067214259
12.3129634103936	2.40905999383214
12.3629634103936	2.39724331478999
12.4129634103936	2.38473209413835
12.4629634103936	2.37153455293394
12.5129634103936	2.35766566501393
12.5629634103936	2.34314708043579
12.6129634103936	2.3280069822303
12.6629634103936	2.31227987785336
12.7129634103936	2.29600632737474
12.7629634103936	2.27923261107395
12.8129634103936	2.26201033971896
12.8629634103936	2.24439601137636
12.9129634103936	2.22645051913583
12.9629634103936	2.20823861462242
13.0129634103936	2.18982833261209
13.0629634103936	2.17129038245492
13.1129634103936	2.15269751234193
13.1629634103936	2.13412385272369
13.2129634103936	2.11564424539677
13.2629634103936	2.0973335649182
13.3129634103936	2.07926603908479
13.3629634103936	2.06151457522406
13.4129634103936	2.04415009898565
13.4629634103936	2.02724091219798
13.5129634103936	2.01085207616437
13.5629634103936	1.99504482651973
13.6129634103936	1.97987602545365
13.6629634103936	1.96539765673297
13.7129634103936	1.95165636853018
13.7629634103936	1.93869306858636
13.8129634103936	1.92654257571562
13.8629634103936	1.91523333109529
13.9129634103936	1.90478717218966
13.9629634103936	1.89521917152971
14.0129634103936	1.88653754192429
14.0629634103936	1.87874360901476
14.1129634103936	1.87183185141329
14.1629634103936	1.8657900079904
14.2129634103936	1.86059925120718
14.2629634103936	1.85623442472852
14.3129634103936	1.85266434291231
14.3629634103936	1.84985214915209
14.4129634103936	1.84775572946352
14.4629634103936	1.84632817715394
14.5129634103936	1.84551830390466
14.5629634103936	1.84527119213314
14.6129634103936	1.84552878309016
14.6629634103936	1.84623049479165
14.7129634103936	1.84731386358701
14.7629634103936	1.84871520293129
14.8129634103936	1.85037027275694
14.8629634103936	1.85221495273676
14.9129634103936	1.85418591269104
14.9629634103936	1.85622127342206
15.0129634103936	1.85826125135545
15.0629634103936	1.86024878053099
15.1129634103936	1.86213010571256
15.1629634103936	1.86385534067691
15.2129634103936	1.86537898608972
15.2629634103936	1.86666040178235
15.3129634103936	1.86766422869935
15.3629634103936	1.868360756291
15.4129634103936	1.86872623167103
15.4629634103936	1.86874310744297
15.5129634103936	1.86840022571227
15.5629634103936	1.86769293644024
15.6129634103936	1.86662314895294
15.6629634103936	1.8651993160872
15.7129634103936	1.86343635113016
15.7629634103936	1.86135547838144
15.8129634103936	1.85898401883119
15.8629634103936	1.856355113097
15.9129634103936	1.85350738439056
15.9629634103936	1.85048454488507
16.0129634103936	1.84733494942162
16.0629634103936	1.84411110101934
16.1129634103936	1.84086911313753
16.1629634103936	1.83766813407059
16.2129634103936	1.8345697392366
16.2629634103936	1.83163729744186
16.3129634103936	1.82893531746508
16.3629634103936	1.82652878150268
16.4129634103936	1.82448247214884
16.4629634103936	1.8228602996497
16.5129634103936	1.82172463616967
16.5629634103936	1.82113566373834
16.6129634103936	1.82115074241141
16.6629634103937	1.82182380497757
16.7129634103937	1.82320478427953
16.7629634103937	1.82533907889227
16.8129634103937	1.8282670625193
16.8629634103937	1.83202364203225
16.9129634103937	1.83663786859356
16.9629634103937	1.84213260577297
17.0129634103937	1.84852425799994
17.0629634103937	1.8558225620921
17.1129634103937	1.86403044397043
17.1629634103937	1.87314394202188
17.2129634103937	1.88315219790449
17.2629634103937	1.89403751491751
17.3129634103938	1.9057754833846
17.3629634103938	1.91833517182952
17.4129634103938	1.93167938206698
17.4629634103938	1.9457649656937
17.5129634103938	1.96054319885186
17.5629634103938	1.97596021155561
17.6129634103938	1.99195746732693
17.6629634103938	2.00847228838517
17.7129634103938	2.02543842117986
17.7629634103938	2.04278663665439
17.8129634103938	2.06044535928125
17.8629634103938	2.07834131862306
17.9129634103938	2.09640021694885
17.9629634103939	2.11454740627535
18.0129634103939	2.13270856810932
18.0629634103939	2.15081038914043
18.1129634103939	2.16878122617529
18.1629634103939	2.18655175371097
18.2129634103939	2.20405558772036
18.2629634103939	2.22122987945977
18.3129634103939	2.23801587340915
18.3629634103939	2.25435942381373
18.4129634103939	2.27021146471026
18.4629634103939	2.28552842878574
18.5129634103939	2.3002726109282
18.562963410394	2.3144124728819
18.612963410394	2.32792288600795
18.662963410394	2.34078530977
18.712963410394	2.35298790420711
18.762963410394	2.36452557531524
18.812963410394	2.37539995292979
18.862963410394	2.38561930137558
18.912963410394	2.39519836382281
18.962963410394	2.40415814194978
19.012963410394	2.41252561315955
19.062963410394	2.42033338822163
19.112963410394	2.42761931280479
19.162963410394	2.43442601692804
19.2129634103941	2.44080041687638
19.2629634103941	2.44679317460345
19.3129634103941	2.4524581200672
19.3629634103941	2.45785164231521
19.4129634103941	2.46303205544804
19.4629634103941	2.46805894583995
19.5129634103941	2.47299250718308
19.5629634103941	2.47789287004258
19.6129634103941	2.48281943266481
19.6629634103941	2.48783019976756
19.7129634103941	2.49298113596124
19.7629634103941	2.49832554030336
19.8129634103941	2.50391344827696
19.8629634103942	2.50979106720905
19.9129634103942	2.51600025081072
19.9629634103942	2.52257801812887


==> figures/outputs-5A.tsv <==
1.01296341039385	2.56719640006821
3.01296341039383	1.96994085478069
5.01296341039378	1.98316705656175
7.01296341039374	2.4795306097805
9.0129634103937	2.85244783118331
11.0129634103937	2.57203537142261
13.0129634103936	2.18982833261209
15.0129634103936	1.85826125135545
17.0129634103937	1.84852425799994
19.012963410394	2.41252561315955

==> figures/outputs-6.tsv <==
0	2.87
0.0129634103938457	2.86675917009421
0.0629634103938457	2.85426174739332
0.112963410393846	2.84177416058801
0.162963410393846	2.82930421401354
0.212963410393846	2.81685970098061
0.262963410393846	2.80444839890477
0.312963410393846	2.79207806444582
0.362963410393846	2.77975642866012
0.412963410393846	2.76749119216896
0.462963410393846	2.75529002034588
0.512963410393846	2.74316053852612
0.562963410393846	2.73111032724098
0.612963410393846	2.71914691748025
0.662963410393846	2.70727778598562
0.712963410393846	2.69551035057792
0.762963410393846	2.68385196552121
0.812963410393846	2.67230991692668
0.862963410393846	2.66089141819898
0.912963410393846	2.64960360552813
0.962963410393846	2.63845353342961
1.01296341039385	2.62744817033553
1.06296341039385	2.61659439423959
1.11296341039385	2.60589898839854
1.16296341039385	2.59536863709288
1.21296341039385	2.58500992144941
1.26296341039385	2.5748293153282
1.31296341039385	2.56483318127669
1.36296341039385	2.55502776655327
1.41296341039385	2.54541919922297
1.46296341039385	2.53601348432759
1.51296341039385	2.52681650013278
1.56296341039385	2.51783399445428
1.61296341039385	2.50907158106574
1.66296341039385	2.50053473619032
1.71296341039385	2.49222879507816
1.76296341039385	2.48415894867209
1.81296341039385	2.47633024036344
1.86296341039385	2.46874756284005
1.91296341039385	2.46141565502856
1.96296341039385	2.45433909913268
2.01296341039385	2.4475223177695
2.06296341039385	2.44096957120547
2.11296341039384	2.43468495469389
2.16296341039384	2.42867239591551
2.21296341039384	2.42293565252385
2.26296341039384	2.41747830979679
2.31296341039384	2.4123037783959
2.36296341039384	2.40741529223484
2.41296341039384	2.40281590645836
2.46296341039384	2.39850849553285
2.51296341039384	2.39449575144991
2.56296341039384	2.39078018204399
2.61296341039383	2.38736410942501
2.66296341039383	2.38424966852717
2.71296341039383	2.38143880577464
2.76296341039383	2.37893327786514
2.81296341039383	2.37673465067207
2.86296341039383	2.37484429826585
2.91296341039383	2.3732634020552
2.96296341039383	2.37199295004879
3.01296341039383	2.37103373623777
3.06296341039382	2.37038636009955
3.11296341039382	2.37005122622314
3.16296341039382	2.37002854405631
3.21296341039382	2.37031832777466
3.26296341039382	2.37092039627282
3.31296341039382	2.37183437327757
3.36296341039382	2.37305968758302
3.41296341039382	2.37459557340763
3.46296341039382	2.37644107087275
3.51296341039381	2.37859502660254
3.56296341039381	2.38105609444478
3.61296341039381	2.38382273631218
3.66296341039381	2.38689322314363
3.71296341039381	2.39026563598481
3.76296341039381	2.39393786718748
3.81296341039381	2.39790762172666
3.86296341039381	2.40217241863499
3.91296341039381	2.40672959255323
3.96296341039381	2.41157629539602
4.0129634103938	2.41670949813185
4.0629634103938	2.42212599267611
4.1129634103938	2.42782239389602
4.1629634103938	2.43379514172624
4.2129634103938	2.4400405033938
4.2629634103938	2.44655457575095
4.3129634103938	2.45333328771451
4.3629634103938	2.46037240281017
4.4129634103938	2.46766752182011
4.46296341039379	2.47521408553244
4.51296341039379	2.48300737759046
4.56296341039379	2.49104252744034
4.61296341039379	2.49931451337497
4.66296341039379	2.50781816567241
4.71296341039379	2.51654816982677
4.76296341039379	2.52549906986964
4.81296341039379	2.53466527177985
4.86296341039379	2.54404104697959
4.91296341039379	2.55362053591453
4.96296341039378	2.56339775171594
5.01296341039378	2.57336658394219
5.06296341039378	2.58352080239764
5.11296341039378	2.59385406102629
5.16296341039378	2.60435990187786
5.21296341039378	2.6150317591438
5.26296341039378	2.6258629632607
5.31296341039378	2.63684674507856
5.36296341039378	2.64797624009128
5.41296341039377	2.65924449272675
5.46296341039377	2.67064446069389
5.51296341039377	2.68216901938379
5.56296341039377	2.69381096632241
5.61296341039377	2.70556302567187
5.66296341039377	2.71741785277764
5.71296341039377	2.72936803875866
5.76296341039377	2.74140611513769
5.81296341039377	2.75352455850884
5.86296341039376	2.76571579523949
5.91296341039376	2.77797220620352
5.96296341039376	2.79028613154303
6.01296341039376	2.80264987545553
6.06296341039376	2.81505571100353
6.11296341039376	2.82749588494364
6.16296341039376	2.83996262257209
6.21296341039376	2.85244813258367
6.26296341039376	2.86494461194106
6.31296341039376	2.87744425075141
6.36296341039375	2.88993923714737
6.41296341039375	2.90242176216917
6.46296341039375	2.91488402464498
6.51296341039375	2.92731823606642
6.56296341039375	2.93971662545612
6.61296341039375	2.95207144422427
6.66296341039375	2.96437497101133
6.71296341039375	2.97661951651355
6.76296341039375	2.98879742828855
6.81296341039374	3.0009010955379
6.86296341039374	3.01292295386356
6.91296341039374	3.02485548999539
6.96296341039374	3.03669124648674
7.01296341039374	3.04842282637507
7.06296341039374	3.06004289780483
7.11296341039374	3.07154419860962
7.16296341039374	3.08291954085083
7.21296341039374	3.09416181530984
7.26296341039374	3.10526399593106
7.31296341039373	3.116219144213
7.36296341039373	3.12702041354458
7.41296341039373	3.13766105348408
7.46296341039373	3.14813441397789
7.51296341039373	3.15843394951663
7.56296341039373	3.16855322322585
7.61296341039373	3.17848591088889
7.66296341039373	3.18822580489926
7.71296341039373	3.19776681814028
7.76296341039372	3.20710298778922
7.81296341039372	3.21622847904398
7.86296341039372	3.22513758876955
7.91296341039372	3.23382474906237
7.96296341039372	3.24228453073004
8.01296341039372	3.25051164668438
8.06296341039372	3.25850095524573
8.11296341039372	3.26624746335631
8.16296341039372	3.2737463297007
8.21296341039372	3.28099286773154
8.26296341039371	3.28798254859844
8.31296341039371	3.29471100397839
8.36296341039371	3.30117402880578
8.41296341039371	3.3073675839005
8.46296341039371	3.31328779849221
8.51296341039371	3.3189309726395
8.56296341039371	3.32429357954223
8.61296341039371	3.32937226774563
8.66296341039371	3.33416386323491
8.71296341039371	3.33866537141886
8.7629634103937	3.34287397900138
8.8129634103937	3.34678705573974
8.8629634103937	3.35040215608835
8.9129634103937	3.35371702072717
8.9629634103937	3.3567295779737
9.0129634103937	3.35943794507773
9.0629634103937	3.36184042939798
9.1129634103937	3.36393552945996
9.1629634103937	3.36572193589432
9.21296341039369	3.36719853225519
9.26296341039369	3.36836439571791
9.31296341039369	3.36921879765577
9.36296341039369	3.36976120409536
9.41296341039369	3.36999127605033
9.46296341039369	3.36990886973319
9.51296341039369	3.36951403664519
9.56296341039369	3.36880702354418
9.61296341039369	3.36778827229032
9.66296341039368	3.36645841956999
9.71296341039368	3.36481829649785
9.76296341039368	3.36286892809742
9.81296341039368	3.36061153266051
9.86296341039368	3.35804752098579
9.91296341039368	3.35517849549708
9.96296341039368	3.35200624924192
10.0129634103937	3.34853276477097
10.0629634103937	3.34476021289896
10.1129634103937	3.34069095134799
10.1629634103937	3.33632752327408
10.2129634103937	3.33167265567774
10.2629634103937	3.3267292576997
10.3129634103937	3.32150041880277
10.3629634103937	3.31598940684107
10.4129634103937	3.31019966601767
10.4629634103937	3.30413481473213
10.5129634103937	3.29779864331908
10.5629634103937	3.2911951116794
10.6129634103937	3.28432834680541
10.6629634103937	3.27720264020164
10.7129634103937	3.26982244520277
10.7629634103937	3.26219237419042
10.8129634103937	3.25431719571062
10.8629634103937	3.24620183149356
10.9129634103937	3.23785135337772
10.9629634103937	3.22927098014009
11.0129634103937	3.22046607423466
11.0629634103937	3.21144213844099
11.1129634103937	3.20220481242521
11.1629634103937	3.1927598692154
11.2129634103937	3.18311321159362
11.2629634103937	3.17327086840687
11.3129634103936	3.16323899079926
11.3629634103936	3.15302384836774
11.4129634103936	3.14263182524382
11.4629634103936	3.13206941610366
11.5129634103936	3.12134322210917
11.5629634103936	3.11045994678244
11.6129634103936	3.09942639181627
11.6629634103936	3.08824945282337
11.7129634103936	3.07693611502679
11.7629634103936	3.06549344889437
11.8129634103936	3.05392860571998
11.8629634103936	3.04224881315415
11.9129634103936	3.03046137068704
11.9629634103936	3.01857364508649
12.0129634103936	3.00659306579405
12.0629634103936	2.99452712028178
12.1129634103936	2.98238334937287
12.1629634103936	2.97016934252883
12.2129634103936	2.95789273310637
12.2629634103936	2.94556119358675
12.3129634103936	2.93318243078075
12.3629634103936	2.9207641810122
12.4129634103936	2.90831420528296
12.4629634103936	2.8958402844226
12.5129634103936	2.88335021422562
12.5629634103936	2.87085180057931
12.6129634103936	2.85835285458536
12.6629634103936	2.84586118767817
12.7129634103936	2.83338460674293
12.7629634103936	2.82093090923659
12.8129634103936	2.80850787831471
12.8629634103936	2.79612327796723
12.9129634103936	2.78378484816623
12.9629634103936	2.7715003000287
13.0129634103936	2.75927731099735
13.0629634103936	2.74712352004244
13.1129634103936	2.73504652288771
13.1629634103936	2.72305386726325
13.2129634103936	2.71115304818844
13.2629634103936	2.69935150328783
13.3129634103936	2.68765660814281
13.3629634103936	2.67607567168217
13.4129634103936	2.66461593161422
13.4629634103936	2.65328454990347
13.5129634103936	2.64208860829463
13.5629634103936	2.63103510388678
13.6129634103936	2.62013094476036
13.6629634103936	2.60938294565987
13.7129634103936	2.59879782373489
13.7629634103936	2.58838219434206
13.8129634103936	2.57814256691072
13.8629634103936	2.56808534087469
13.9129634103936	2.55821680167286
13.9629634103936	2.54854311682101
14.0129634103936	2.53907033205727
14.0629634103936	2.52980436756377
14.1129634103936	2.5207510142667
14.1629634103936	2.51191593021717
14.2129634103936	2.50330463705511
14.2629634103936	2.49492251655844
14.3129634103936	2.48677480727962
14.3629634103936	2.47886660127173
14.4129634103936	2.47120284090611
14.4629634103936	2.46378831578351
14.5129634103936	2.45662765974079
14.5629634103936	2.44972534795488
14.6129634103936	2.44308569414597
14.6629634103936	2.43671284788155
14.7129634103936	2.43061079198311
14.7629634103936	2.42478334003694
14.8129634103936	2.41923413401081
14.8629634103936	2.41396664197787
14.9129634103936	2.40898415594917
14.9629634103936	2.40428978981628
15.0129634103936	2.39988647740524
15.0629634103936	2.39577697064296
15.1129634103936	2.3919638378374
15.1629634103936	2.38844946207245
15.2129634103936	2.38523603971856
15.2629634103936	2.38232557906009
15.3129634103936	2.37971989904022
15.3629634103936	2.37742062812415
15.4129634103936	2.37542920328135
15.4629634103936	2.37374686908752
15.5129634103936	2.37237467694678
15.5629634103936	2.37131348443454
15.6129634103936	2.37056395476158
15.6629634103936	2.37012655635955
15.7129634103936	2.37000156258822
15.7629634103936	2.37018905156461
15.8129634103936	2.37068890611423
15.8629634103936	2.37150081384425
15.9129634103936	2.37262426733877
15.9629634103936	2.37405856447592
16.0129634103936	2.37580280886669
16.0629634103936	2.3778559104151
16.1129634103936	2.38021658599951
16.1629634103936	2.38288336027454
16.2129634103936	2.38585456659307
16.2629634103936	2.38912834804786
16.3129634103936	2.39270265863208
16.3629634103936	2.39657526451795
16.4129634103936	2.40074374545285
16.4629634103936	2.4052054962719
16.5129634103936	2.40995772852607
16.5629634103936	2.41499747222488
16.6129634103936	2.42032157769258
16.6629634103937	2.42592671753656
16.7129634103937	2.43180938872686
16.7629634103937	2.4379659147855
16.8129634103937	2.44439244808408
16.8629634103937	2.45108497224847
16.9129634103937	2.45803930466895
16.9629634103937	2.4652510991141
17.0129634103937	2.47271584844716
17.0629634103937	2.48042888744279
17.1129634103937	2.48838539570268
17.1629634103937	2.49658040066816
17.2129634103937	2.50500878072789
17.2629634103937	2.51366526841869
17.3129634103938	2.52254445371753
17.3629634103938	2.53164078742263
17.4129634103938	2.54094858462152
17.4629634103938	2.55046202824394
17.5129634103938	2.5601751726973
17.5629634103938	2.57008194758249
17.6129634103938	2.58017616148768
17.6629634103938	2.59045150585777
17.7129634103938	2.60090155893701
17.7629634103938	2.61151978978237
17.8129634103938	2.62229956234523
17.8629634103938	2.63323413961863
17.9129634103938	2.6443166878477
17.9629634103939	2.65554028080056
18.0129634103939	2.66689790409695
18.0629634103939	2.67838245959202
18.1129634103939	2.68998676981243
18.1629634103939	2.70170358244203
18.2129634103939	2.71352557485431
18.2629634103939	2.72544535868884
18.3129634103939	2.73745548446874
18.3629634103939	2.74954844625633
18.4129634103939	2.76171668634415
18.4629634103939	2.77395259997823
18.5129634103939	2.78624854011084
18.562963410394	2.79859682217966
18.612963410394	2.81098972891034
18.662963410394	2.82341951513958
18.712963410394	2.8358784126556
18.762963410394	2.84835863505301
18.812963410394	2.86085238259905
18.862963410394	2.8733518471082
18.912963410394	2.88584921682201
18.962963410394	2.89833668129123
19.012963410394	2.91080643625703
19.062963410394	2.92325068852849
19.112963410394	2.93566166085299
19.162963410394	2.94803159677685
19.2129634103941	2.96035276549275
19.2629634103941	2.97261746667133
19.3129634103941	2.98481803527359
19.3629634103941	2.99694684634129
19.4129634103941	3.00899631976232
19.4629634103941	3.02095892500802
19.5129634103941	3.03282718583953
19.5629634103941	3.04459368498013
19.6129634103941	3.05625106875089
19.6629634103941	3.06779205166642
19.7129634103941	3.07920942098807
19.7629634103941	3.09049604123166
19.8129634103941	3.10164485862693
19.8629634103942	3.11264890552593
19.9129634103942	3.12350130475754
19.9629634103942	3.13419527392549


==> figures/outputs-7.tsv <==
0	2.13
0.0129634103938457	2.12675917009421
0.0629634103938457	2.11426174739332
0.112963410393846	2.10177416058801
0.162963410393846	2.08930421401354
0.212963410393846	2.07685970098061
0.262963410393846	2.06444839890477
0.312963410393846	2.05207806444582
0.362963410393846	2.03975642866012
0.412963410393846	2.02749119216896
0.462963410393846	2.01529002034588
0.512963410393846	2.00316053852612
0.562963410393846	1.99111032724098
0.612963410393846	1.97914691748025
0.662963410393846	1.96727778598562
0.712963410393846	1.95551035057792
0.762963410393846	1.94385196552121
0.812963410393846	1.93230991692668
0.862963410393846	1.92089141819898
0.912963410393846	1.90960360552813
0.962963410393846	1.89845353342961
1.01296341039385	1.88744817033553
1.06296341039385	1.87659439423959
1.11296341039385	1.86589898839854
1.16296341039385	1.85536863709288
1.21296341039385	1.84500992144941
1.26296341039385	1.8348293153282
1.31296341039385	1.82483318127669
1.36296341039385	1.81502776655327
1.41296341039385	1.80541919922297
1.46296341039385	1.79601348432759
1.51296341039385	1.78681650013278
1.56296341039385	1.77783399445428
1.61296341039385	1.76907158106574
1.66296341039385	1.76053473619032
1.71296341039385	1.75222879507816
1.76296341039385	1.74415894867209
1.81296341039385	1.73633024036344
1.86296341039385	1.72874756284005
1.91296341039385	1.72141565502856
1.96296341039385	1.71433909913268
2.01296341039385	1.7075223177695
2.06296341039385	1.70096957120547
2.11296341039384	1.69468495469389
2.16296341039384	1.68867239591551
2.21296341039384	1.68293565252385
2.26296341039384	1.67747830979679
2.31296341039384	1.6723037783959
2.36296341039384	1.66741529223484
2.41296341039384	1.66281590645836
2.46296341039384	1.65850849553285
2.51296341039384	1.65449575144991
2.56296341039384	1.65078018204399
2.61296341039383	1.64736410942501
2.66296341039383	1.64424966852717
2.71296341039383	1.64143880577464
2.76296341039383	1.63893327786514
2.81296341039383	1.63673465067207
2.86296341039383	1.63484429826585
2.91296341039383	1.6332634020552
2.96296341039383	1.63199295004879
3.01296341039383	1.63103373623777
3.06296341039382	1.63038636009955
3.11296341039382	1.63005122622314
3.16296341039382	1.63002854405631
3.21296341039382	1.63031832777466
3.26296341039382	1.63092039627282
3.31296341039382	1.63183437327757
3.36296341039382	1.63305968758302
3.41296341039382	1.63459557340763
3.46296341039382	1.63644107087275
3.51296341039381	1.63859502660254
3.56296341039381	1.64105609444478
3.61296341039381	1.64382273631218
3.66296341039381	1.64689322314363
3.71296341039381	1.65026563598481
3.76296341039381	1.65393786718748
3.81296341039381	1.65790762172666
3.86296341039381	1.66217241863499
3.91296341039381	1.66672959255323
3.96296341039381	1.67157629539602
4.0129634103938	1.67670949813185
4.0629634103938	1.68212599267611
4.1129634103938	1.68782239389602
4.1629634103938	1.69379514172624
4.2129634103938	1.7000405033938
4.2629634103938	1.70655457575095
4.3129634103938	1.71333328771451
4.3629634103938	1.72037240281017
4.4129634103938	1.72766752182011
4.46296341039379	1.73521408553243
4.51296341039379	1.74300737759046
4.56296341039379	1.75104252744034
4.61296341039379	1.75931451337497
4.66296341039379	1.76781816567241
4.71296341039379	1.77654816982677
4.76296341039379	1.78549906986964
4.81296341039379	1.79466527177985
4.86296341039379	1.80404104697959
4.91296341039379	1.81362053591453
4.96296341039378	1.82339775171594
5.01296341039378	1.83336658394219
5.06296341039378	1.84352080239764
5.11296341039378	1.85385406102629
5.16296341039378	1.86435990187786
5.21296341039378	1.8750317591438
5.26296341039378	1.8858629632607
5.31296341039378	1.89684674507856
5.36296341039378	1.90797624009128
5.41296341039377	1.91924449272675
5.46296341039377	1.93064446069389
5.51296341039377	1.94216901938379
5.56296341039377	1.95381096632241
5.61296341039377	1.96556302567187
5.66296341039377	1.97741785277764
5.71296341039377	1.98936803875866
5.76296341039377	2.00140611513769
5.81296341039377	2.01352455850884
5.86296341039376	2.02571579523949
5.91296341039376	2.03797220620352
5.96296341039376	2.05028613154303
6.01296341039376	2.06264987545553
6.06296341039376	2.07505571100353
6.11296341039376	2.08749588494364
6.16296341039376	2.09996262257209
6.21296341039376	2.11244813258367
6.26296341039376	2.12494461194106
6.31296341039376	2.13744425075141
6.36296341039375	2.14993923714737
6.41296341039375	2.16242176216917
6.46296341039375	2.17488402464498
6.51296341039375	2.18731823606642
6.56296341039375	2.19971662545612
6.61296341039375	2.21207144422427
6.66296341039375	2.22437497101133
6.71296341039375	2.23661951651354
6.76296341039375	2.24879742828855
6.81296341039374	2.2609010955379
6.86296341039374	2.27292295386356
6.91296341039374	2.28485548999539
6.96296341039374	2.29669124648674
7.01296341039374	2.30842282637507
7.06296341039374	2.32004289780483
7.11296341039374	2.33154419860962
7.16296341039374	2.34291954085083
7.21296341039374	2.35416181530984
7.26296341039374	2.36526399593106
7.31296341039373	2.376219144213
7.36296341039373	2.38702041354458
7.41296341039373	2.39766105348408
7.46296341039373	2.40813441397789
7.51296341039373	2.41843394951663
7.56296341039373	2.42855322322585
7.61296341039373	2.43848591088889
7.66296341039373	2.44822580489926
7.71296341039373	2.45776681814028
7.76296341039372	2.46710298778922
7.81296341039372	2.47622847904398
7.86296341039372	2.48513758876955
7.91296341039372	2.49382474906237
7.96296341039372	2.50228453073004
8.01296341039372	2.51051164668438
8.06296341039372	2.51850095524573
8.11296341039372	2.52624746335631
8.16296341039372	2.5337463297007
8.21296341039372	2.54099286773154
8.26296341039371	2.54798254859844
8.31296341039371	2.55471100397838
8.36296341039371	2.56117402880578
8.41296341039371	2.5673675839005
8.46296341039371	2.57328779849221
8.51296341039371	2.5789309726395
8.56296341039371	2.58429357954223
8.61296341039371	2.58937226774563
8.66296341039371	2.59416386323491
8.71296341039371	2.59866537141886
8.7629634103937	2.60287397900138
8.8129634103937	2.60678705573974
8.8629634103937	2.61040215608835
8.9129634103937	2.61371702072717
8.9629634103937	2.6167295779737
9.0129634103937	2.61943794507773
9.0629634103937	2.62184042939798
9.1129634103937	2.62393552945996
9.1629634103937	2.62572193589432
9.21296341039369	2.62719853225519
9.26296341039369	2.62836439571791
9.31296341039369	2.62921879765577
9.36296341039369	2.62976120409536
9.41296341039369	2.62999127605033
9.46296341039369	2.62990886973319
9.51296341039369	2.62951403664519
9.56296341039369	2.62880702354418
9.61296341039369	2.62778827229032
9.66296341039368	2.62645841956999
9.71296341039368	2.62481829649785
9.76296341039368	2.62286892809742
9.81296341039368	2.62061153266051
9.86296341039368	2.61804752098579
9.91296341039368	2.61517849549708
9.96296341039368	2.61200624924192
10.0129634103937	2.60853276477097
10.0629634103937	2.60476021289896
10.1129634103937	2.60069095134799
10.1629634103937	2.59632752327408
10.2129634103937	2.59167265567774
10.2629634103937	2.5867292576997
10.3129634103937	2.58150041880277
10.3629634103937	2.57598940684107
10.4129634103937	2.57019966601767
10.4629634103937	2.56413481473213
10.5129634103937	2.55779864331908
10.5629634103937	2.5511951116794
10.6129634103937	2.54432834680541
10.6629634103937	2.53720264020164
10.7129634103937	2.52982244520277
10.7629634103937	2.52219237419042
10.8129634103937	2.51431719571062
10.8629634103937	2.50620183149356
10.9129634103937	2.49785135337772
10.9629634103937	2.48927098014009
11.0129634103937	2.48046607423466
11.0629634103937	2.47144213844099
11.1129634103937	2.46220481242521
11.1629634103937	2.4527598692154
11.2129634103937	2.44311321159362
11.2629634103937	2.43327086840687
11.3129634103936	2.42323899079926
11.3629634103936	2.41302384836774
11.4129634103936	2.40263182524382
11.4629634103936	2.39206941610366
11.5129634103936	2.38134322210917
11.5629634103936	2.37045994678244
11.6129634103936	2.35942639181627
11.6629634103936	2.34824945282337
11.7129634103936	2.33693611502679
11.7629634103936	2.32549344889437
11.8129634103936	2.31392860571998
11.8629634103936	2.30224881315415
11.9129634103936	2.29046137068704
11.9629634103936	2.27857364508649
12.0129634103936	2.26659306579405
12.0629634103936	2.25452712028178
12.1129634103936	2.24238334937287
12.1629634103936	2.23016934252883
12.2129634103936	2.21789273310637
12.2629634103936	2.20556119358675
12.3129634103936	2.19318243078075
12.3629634103936	2.1807641810122
12.4129634103936	2.16831420528296
12.4629634103936	2.1558402844226
12.5129634103936	2.14335021422562
12.5629634103936	2.13085180057931
12.6129634103936	2.11835285458536
12.6629634103936	2.10586118767817
12.7129634103936	2.09338460674293
12.7629634103936	2.08093090923659
12.8129634103936	2.06850787831471
12.8629634103936	2.05612327796723
12.9129634103936	2.04378484816623
12.9629634103936	2.0315003000287
13.0129634103936	2.01927731099735
13.0629634103936	2.00712352004244
13.1129634103936	1.99504652288771
13.1629634103936	1.98305386726325
13.2129634103936	1.97115304818844
13.2629634103936	1.95935150328783
13.3129634103936	1.94765660814281
13.3629634103936	1.93607567168217
13.4129634103936	1.92461593161422
13.4629634103936	1.91328454990347
13.5129634103936	1.90208860829463
13.5629634103936	1.89103510388678
13.6129634103936	1.88013094476036
13.6629634103936	1.86938294565987
13.7129634103936	1.85879782373489
13.7629634103936	1.84838219434206
13.8129634103936	1.83814256691072
13.8629634103936	1.82808534087469
13.9129634103936	1.81821680167286
13.9629634103936	1.80854311682101
14.0129634103936	1.79907033205727
14.0629634103936	1.78980436756377
14.1129634103936	1.7807510142667
14.1629634103936	1.77191593021717
14.2129634103936	1.7633046370551
14.2629634103936	1.75492251655844
14.3129634103936	1.74677480727962
14.3629634103936	1.73886660127173
14.4129634103936	1.73120284090611
14.4629634103936	1.72378831578351
14.5129634103936	1.71662765974079
14.5629634103936	1.70972534795488
14.6129634103936	1.70308569414597
14.6629634103936	1.69671284788155
14.7129634103936	1.69061079198311
14.7629634103936	1.68478334003694
14.8129634103936	1.67923413401081
14.8629634103936	1.67396664197787
14.9129634103936	1.66898415594917
14.9629634103936	1.66428978981628
15.0129634103936	1.65988647740524
15.0629634103936	1.65577697064296
15.1129634103936	1.6519638378374
15.1629634103936	1.64844946207245
15.2129634103936	1.64523603971856
15.2629634103936	1.64232557906009
15.3129634103936	1.63971989904022
15.3629634103936	1.63742062812415
15.4129634103936	1.63542920328135
15.4629634103936	1.63374686908752
15.5129634103936	1.63237467694678
15.5629634103936	1.63131348443454
15.6129634103936	1.63056395476158
15.6629634103936	1.63012655635955
15.7129634103936	1.63000156258822
15.7629634103936	1.63018905156461
15.8129634103936	1.63068890611423
15.8629634103936	1.63150081384425
15.9129634103936	1.63262426733877
15.9629634103936	1.63405856447592
16.0129634103936	1.63580280886669
16.0629634103936	1.63785591041509
16.1129634103936	1.64021658599951
16.1629634103936	1.64288336027454
16.2129634103936	1.64585456659307
16.2629634103936	1.64912834804786
16.3129634103936	1.65270265863208
16.3629634103936	1.65657526451795
16.4129634103936	1.66074374545285
16.4629634103936	1.6652054962719
16.5129634103936	1.66995772852607
16.5629634103936	1.67499747222488
16.6129634103936	1.68032157769258
16.6629634103937	1.68592671753656
16.7129634103937	1.69180938872686
16.7629634103937	1.6979659147855
16.8129634103937	1.70439244808408
16.8629634103937	1.71108497224847
16.9129634103937	1.71803930466895
16.9629634103937	1.7252510991141
17.0129634103937	1.73271584844716
17.0629634103937	1.74042888744279
17.1129634103937	1.74838539570268
17.1629634103937	1.75658040066816
17.2129634103937	1.76500878072789
17.2629634103937	1.77366526841869
17.3129634103938	1.78254445371753
17.3629634103938	1.79164078742263
17.4129634103938	1.80094858462152
17.4629634103938	1.81046202824394
17.5129634103938	1.8201751726973
17.5629634103938	1.83008194758249
17.6129634103938	1.84017616148768
17.6629634103938	1.85045150585777
17.7129634103938	1.86090155893701
17.7629634103938	1.87151978978237
17.8129634103938	1.88229956234523
17.8629634103938	1.89323413961863
17.9129634103938	1.9043166878477
17.9629634103939	1.91554028080056
18.0129634103939	1.92689790409695
18.0629634103939	1.93838245959202
18.1129634103939	1.94998676981243
18.1629634103939	1.96170358244203
18.2129634103939	1.97352557485431
18.2629634103939	1.98544535868884
18.3129634103939	1.99745548446874
18.3629634103939	2.00954844625633
18.4129634103939	2.02171668634415
18.4629634103939	2.03395259997823
18.5129634103939	2.04624854011084
18.562963410394	2.05859682217966
18.612963410394	2.07098972891034
18.662963410394	2.08341951513958
18.712963410394	2.0958784126556
18.762963410394	2.10835863505301
18.812963410394	2.12085238259905
18.862963410394	2.1333518471082
18.912963410394	2.14584921682201
18.962963410394	2.15833668129123
19.012963410394	2.17080643625703
19.062963410394	2.18325068852849
19.112963410394	2.19566166085299
19.162963410394	2.20803159677684
19.2129634103941	2.22035276549275
19.2629634103941	2.23261746667133
19.3129634103941	2.24481803527359
19.3629634103941	2.25694684634129
19.4129634103941	2.26899631976232
19.4629634103941	2.28095892500802
19.5129634103941	2.29282718583953
19.5629634103941	2.30459368498013
19.6129634103941	2.31625106875089
19.6629634103941	2.32779205166642
19.7129634103941	2.33920942098807
19.7629634103941	2.35049604123166
19.8129634103941	2.36164485862693
19.8629634103942	2.37264890552593
19.9129634103942	2.38350130475754
19.9629634103942	2.39419527392549


==> figures/outputs-8.tsv <==
0	2.5
0.0129634103938457	2.49675917009421
0.0629634103938457	2.48426174739332
0.112963410393846	2.47177416058801
0.162963410393846	2.45930421401354
0.212963410393846	2.44685970098061
0.262963410393846	2.43444839890477
0.312963410393846	2.42207806444582
0.362963410393846	2.40975642866012
0.412963410393846	2.39749119216896
0.462963410393846	2.38529002034588
0.512963410393846	2.37316053852612
0.562963410393846	2.36111032724098
0.612963410393846	2.34914691748025
0.662963410393846	2.33727778598562
0.712963410393846	2.32551035057792
0.762963410393846	2.31385196552121
0.812963410393846	2.30230991692668
0.862963410393846	2.29089141819898
0.912963410393846	2.27960360552813
0.962963410393846	2.26845353342961
1.01296341039385	2.25744817033553
1.06296341039385	2.24659439423959
1.11296341039385	2.23589898839854
1.16296341039385	2.22536863709288
1.21296341039385	2.21500992144941
1.26296341039385	2.2048293153282
1.31296341039385	2.19483318127669
1.36296341039385	2.18502776655327
1.41296341039385	2.17541919922297
1.46296341039385	2.16601348432759
1.51296341039385	2.15681650013278
1.56296341039385	2.14783399445428
1.61296341039385	2.13907158106574
1.66296341039385	2.13053473619032
1.71296341039385	2.12222879507816
1.76296341039385	2.11415894867209
1.81296341039385	2.10633024036344
1.86296341039385	2.09874756284005
1.91296341039385	2.09141565502856
1.96296341039385	2.08433909913268
2.01296341039385	2.0775223177695
2.06296341039385	2.07096957120547
2.11296341039384	2.06468495469389
2.16296341039384	2.05867239591551
2.21296341039384	2.05293565252385
2.26296341039384	2.04747830979679
2.31296341039384	2.0423037783959
2.36296341039384	2.03741529223484
2.41296341039384	2.03281590645836
2.46296341039384	2.02850849553285
2.51296341039384	2.02449575144991
2.56296341039384	2.02078018204399
2.61296341039383	2.01736410942501
2.66296341039383	2.01424966852717
2.71296341039383	2.01143880577464
2.76296341039383	2.00893327786514
2.81296341039383	2.00673465067207
2.86296341039383	2.00484429826585
2.91296341039383	2.0032634020552
2.96296341039383	2.00199295004879
3.01296341039383	2.00103373623777
3.06296341039382	2.00038636009955
3.11296341039382	2.00005122622314
3.16296341039382	2.00002854405631
3.21296341039382	2.00031832777466
3.26296341039382	2.00092039627282
3.31296341039382	2.00183437327757
3.36296341039382	2.00305968758302
3.41296341039382	2.00459557340763
3.46296341039382	2.00644107087275
3.51296341039381	2.00859502660254
3.56296341039381	2.01105609444478
3.61296341039381	2.01382273631218
3.66296341039381	2.01689322314363
3.71296341039381	2.02026563598481
3.76296341039381	2.02393786718748
3.81296341039381	2.02790762172666
3.86296341039381	2.03217241863499
3.91296341039381	2.03672959255323
3.96296341039381	2.04157629539602
4.0129634103938	2.04670949813185
4.0629634103938	2.05212599267611
4.1129634103938	2.05782239389602
4.1629634103938	2.06379514172624
4.2129634103938	2.0700405033938
4.2629634103938	2.07655457575095
4.3129634103938	2.08333328771451
4.3629634103938	2.09037240281017
4.4129634103938	2.09766752182011
4.46296341039379	2.10521408553244
4.51296341039379	2.11300737759046
4.56296341039379	2.12104252744034
4.61296341039379	2.12931451337497
4.66296341039379	2.13781816567241
4.71296341039379	2.14654816982677
4.76296341039379	2.15549906986964
4.81296341039379	2.16466527177985
4.86296341039379	2.17404104697959
4.91296341039379	2.18362053591453
4.96296341039378	2.19339775171594
5.01296341039378	2.20336658394219
5.06296341039378	2.21352080239764
5.11296341039378	2.22385406102629
5.16296341039378	2.23435990187786
5.21296341039378	2.2450317591438
5.26296341039378	2.2558629632607
5.31296341039378	2.26684674507856
5.36296341039378	2.27797624009128
5.41296341039377	2.28924449272675
5.46296341039377	2.30064446069389
5.51296341039377	2.31216901938379
5.56296341039377	2.32381096632241
5.61296341039377	2.33556302567187
5.66296341039377	2.34741785277764
5.71296341039377	2.35936803875866
5.76296341039377	2.37140611513769
5.81296341039377	2.38352455850884
5.86296341039376	2.39571579523949
5.91296341039376	2.40797220620352
5.96296341039376	2.42028613154303
6.01296341039376	2.43264987545553
6.06296341039376	2.44505571100353
6.11296341039376	2.45749588494364
6.16296341039376	2.46996262257209
6.21296341039376	2.48244813258367
6.26296341039376	2.49494461194106
6.31296341039376	2.50744425075141
6.36296341039375	2.51993923714737
6.41296341039375	2.53242176216917
6.46296341039375	2.54488402464498
6.51296341039375	2.55731823606642
6.56296341039375	2.56971662545612
6.61296341039375	2.58207144422427
6.66296341039375	2.59437497101133
6.71296341039375	2.60661951651355
6.76296341039375	2.61879742828855
6.81296341039374	2.6309010955379
6.86296341039374	2.64292295386356
6.91296341039374	2.65485548999539
6.96296341039374	2.66669124648674
7.01296341039374	2.67842282637507
7.06296341039374	2.69004289780483
7.11296341039374	2.70154419860962
7.16296341039374	2.71291954085083
7.21296341039374	2.72416181530984
7.26296341039374	2.73526399593106
7.31296341039373	2.746219144213
7.36296341039373	2.75702041354458
7.41296341039373	2.76766105348408
7.46296341039373	2.77813441397789
7.51296341039373	2.78843394951663
7.56296341039373	2.79855322322585
7.61296341039373	2.80848591088889
7.66296341039373	2.81822580489926
7.71296341039373	2.82776681814028
7.76296341039372	2.83710298778922
7.81296341039372	2.84622847904398
7.86296341039372	2.85513758876955
7.91296341039372	2.86382474906237
7.96296341039372	2.87228453073004
8.01296341039372	2.88051164668438
8.06296341039372	2.88850095524573
8.11296341039372	2.89624746335631
8.16296341039372	2.9037463297007
8.21296341039372	2.91099286773154
8.26296341039371	2.91798254859844
8.31296341039371	2.92471100397839
8.36296341039371	2.93117402880578
8.41296341039371	2.9373675839005
8.46296341039371	2.94328779849221
8.51296341039371	2.9489309726395
8.56296341039371	2.95429357954223
8.61296341039371	2.95937226774563
8.66296341039371	2.96416386323491
8.71296341039371	2.96866537141886
8.7629634103937	2.97287397900138
8.8129634103937	2.97678705573974
8.8629634103937	2.98040215608835
8.9129634103937	2.98371702072717
8.9629634103937	2.9867295779737
9.0129634103937	2.98943794507773
9.0629634103937	2.99184042939798
9.1129634103937	2.99393552945996
9.1629634103937	2.99572193589432
9.21296341039369	2.99719853225519
9.26296341039369	2.99836439571791
9.31296341039369	2.99921879765577
9.36296341039369	2.99976120409536
9.41296341039369	2.99999127605033
9.46296341039369	2.99990886973319
9.51296341039369	2.99951403664519
9.56296341039369	2.99880702354418
9.61296341039369	2.99778827229032
9.66296341039368	2.99645841956999
9.71296341039368	2.99481829649785
9.76296341039368	2.99286892809742
9.81296341039368	2.99061153266051
9.86296341039368	2.98804752098579
9.91296341039368	2.98517849549708
9.96296341039368	2.98200624924192
10.0129634103937	2.97853276477097
10.0629634103937	2.97476021289896
10.1129634103937	2.97069095134799
10.1629634103937	2.96632752327408
10.2129634103937	2.96167265567774
10.2629634103937	2.9567292576997
10.3129634103937	2.95150041880277
10.3629634103937	2.94598940684107
10.4129634103937	2.94019966601767
10.4629634103937	2.93413481473213
10.5129634103937	2.92779864331908
10.5629634103937	2.9211951116794
10.6129634103937	2.91432834680541
10.6629634103937	2.90720264020164
10.7129634103937	2.89982244520277
10.7629634103937	2.89219237419042
10.8129634103937	2.88431719571062
10.8629634103937	2.87620183149356
10.9129634103937	2.86785135337772
10.9629634103937	2.85927098014009
11.0129634103937	2.85046607423466
11.0629634103937	2.84144213844099
11.1129634103937	2.83220481242521
11.1629634103937	2.8227598692154
11.2129634103937	2.81311321159362
11.2629634103937	2.80327086840687
11.3129634103936	2.79323899079926
11.3629634103936	2.78302384836774
11.4129634103936	2.77263182524382
11.4629634103936	2.76206941610366
11.5129634103936	2.75134322210917
11.5629634103936	2.74045994678244
11.6129634103936	2.72942639181627
11.6629634103936	2.71824945282337
11.7129634103936	2.70693611502679
11.7629634103936	2.69549344889437
11.8129634103936	2.68392860571998
11.8629634103936	2.67224881315415
11.9129634103936	2.66046137068704
11.9629634103936	2.64857364508649
12.0129634103936	2.63659306579405
12.0629634103936	2.62452712028178
12.1129634103936	2.61238334937287
12.1629634103936	2.60016934252883
12.2129634103936	2.58789273310637
12.2629634103936	2.57556119358675
12.3129634103936	2.56318243078075
12.3629634103936	2.5507641810122
12.4129634103936	2.53831420528296
12.4629634103936	2.5258402844226
12.5129634103936	2.51335021422562
12.5629634103936	2.50085180057931
12.6129634103936	2.48835285458536
12.6629634103936	2.47586118767817
12.7129634103936	2.46338460674293
12.7629634103936	2.45093090923659
12.8129634103936	2.43850787831471
12.8629634103936	2.42612327796723
12.9129634103936	2.41378484816623
12.9629634103936	2.4015003000287
13.0129634103936	2.38927731099735
13.0629634103936	2.37712352004244
13.1129634103936	2.36504652288771
13.1629634103936	2.35305386726325
13.2129634103936	2.34115304818844
13.2629634103936	2.32935150328783
13.3129634103936	2.31765660814281
13.3629634103936	2.30607567168217
13.4129634103936	2.29461593161422
13.4629634103936	2.28328454990347
13.5129634103936	2.27208860829463
13.5629634103936	2.26103510388678
13.6129634103936	2.25013094476036
13.6629634103936	2.23938294565987
13.7129634103936	2.22879782373489
13.7629634103936	2.21838219434206
13.8129634103936	2.20814256691072
13.8629634103936	2.19808534087469
13.9129634103936	2.18821680167286
13.9629634103936	2.17854311682101
14.0129634103936	2.16907033205727
14.0629634103936	2.15980436756377
14.1129634103936	2.1507510142667
14.1629634103936	2.14191593021717
14.2129634103936	2.1333046370551
14.2629634103936	2.12492251655844
14.3129634103936	2.11677480727962
14.3629634103936	2.10886660127173
14.4129634103936	2.10120284090611
14.4629634103936	2.09378831578351
14.5129634103936	2.08662765974079
14.5629634103936	2.07972534795488
14.6129634103936	2.07308569414597
14.6629634103936	2.06671284788155
14.7129634103936	2.06061079198311
14.7629634103936	2.05478334003694
14.8129634103936	2.04923413401081
14.8629634103936	2.04396664197787
14.9129634103936	2.03898415594917
14.9629634103936	2.03428978981628
15.0129634103936	2.02988647740524
15.0629634103936	2.02577697064296
15.1129634103936	2.0219638378374
15.1629634103936	2.01844946207245
15.2129634103936	2.01523603971856
15.2629634103936	2.01232557906009
15.3129634103936	2.00971989904022
15.3629634103936	2.00742062812415
15.4129634103936	2.00542920328135
15.4629634103936	2.00374686908752
15.5129634103936	2.00237467694678
15.5629634103936	2.00131348443454
15.6129634103936	2.00056395476158
15.6629634103936	2.00012655635955
15.7129634103936	2.00000156258822
15.7629634103936	2.00018905156461
15.8129634103936	2.00068890611423
15.8629634103936	2.00150081384425
15.9129634103936	2.00262426733877
15.9629634103936	2.00405856447592
16.0129634103936	2.00580280886669
16.0629634103936	2.0078559104151
16.1129634103936	2.01021658599951
16.1629634103936	2.01288336027454
16.2129634103936	2.01585456659307
16.2629634103936	2.01912834804786
16.3129634103936	2.02270265863208
16.3629634103936	2.02657526451795
16.4129634103936	2.03074374545285
16.4629634103936	2.0352054962719
16.5129634103936	2.03995772852607
16.5629634103936	2.04499747222488
16.6129634103936	2.05032157769258
16.6629634103937	2.05592671753656
16.7129634103937	2.06180938872686
16.7629634103937	2.0679659147855
16.8129634103937	2.07439244808408
16.8629634103937	2.08108497224847
16.9129634103937	2.08803930466895
16.9629634103937	2.0952510991141
17.0129634103937	2.10271584844716
17.0629634103937	2.11042888744279
17.1129634103937	2.11838539570268
17.1629634103937	2.12658040066816
17.2129634103937	2.13500878072789
17.2629634103937	2.14366526841869
17.3129634103938	2.15254445371753
17.3629634103938	2.16164078742263
17.4129634103938	2.17094858462152
17.4629634103938	2.18046202824394
17.5129634103938	2.1901751726973
17.5629634103938	2.20008194758249
17.6129634103938	2.21017616148768
17.6629634103938	2.22045150585777
17.7129634103938	2.23090155893701
17.7629634103938	2.24151978978237
17.8129634103938	2.25229956234523
17.8629634103938	2.26323413961863
17.9129634103938	2.2743166878477
17.9629634103939	2.28554028080056
18.0129634103939	2.29689790409695
18.0629634103939	2.30838245959202
18.1129634103939	2.31998676981243
18.1629634103939	2.33170358244203
18.2129634103939	2.34352557485431
18.2629634103939	2.35544535868884
18.3129634103939	2.36745548446874
18.3629634103939	2.37954844625633
18.4129634103939	2.39171668634415
18.4629634103939	2.40395259997823
18.5129634103939	2.41624854011084
18.562963410394	2.42859682217966
18.612963410394	2.44098972891034
18.662963410394	2.45341951513958
18.712963410394	2.4658784126556
18.762963410394	2.47835863505301
18.812963410394	2.49085238259905
18.862963410394	2.5033518471082
18.912963410394	2.51584921682201
18.962963410394	2.52833668129123
19.012963410394	2.54080643625703
19.062963410394	2.55325068852849
19.112963410394	2.56566166085299
19.162963410394	2.57803159677685
19.2129634103941	2.59035276549275
19.2629634103941	2.60261746667133
19.3129634103941	2.61481803527359
19.3629634103941	2.62694684634129
19.4129634103941	2.63899631976232
19.4629634103941	2.65095892500802
19.5129634103941	2.66282718583953
19.5629634103941	2.67459368498013
19.6129634103941	2.68625106875089
19.6629634103941	2.69779205166642
19.7129634103941	2.70920942098807
19.7629634103941	2.72049604123166
19.8129634103941	2.73164485862693
19.8629634103942	2.74264890552593
19.9129634103942	2.75350130475754
19.9629634103942	2.76419527392549


==> figures/outputs-9.tsv <==
0	0
0.0129634103938457	-0.000459968538499727
0.0629634103938457	0.00295688139258975
0.112963410393846	0.036021457257135
0.162963410393846	0.104571273163638
0.212963410393846	0.199755927325462
0.262963410393846	0.307665971252457
0.312963410393846	0.414774840768466
0.362963410393846	0.510664220686726
0.412963410393846	0.588957483911712
0.462963410393846	0.647133272128044
0.512963410393846	0.685732976414147
0.562963410393846	0.707342175843249
0.612963410393846	0.715602801782106
0.662963410393846	0.714404384965131
0.712963410393846	0.707316014248855
0.762963410393846	0.697258969137053
0.812963410393846	0.6863825482264
0.862963410393846	0.676088508074951
0.912963410393846	0.667147377169659
0.962963410393846	0.659857201587059
1.01296341039385	0.654207235625875
1.06296341039385	0.650022105496821
1.11296341039385	0.647073694072526
1.16296341039385	0.645157179802149
1.21296341039385	0.644133933144596
1.26296341039385	0.643947527243908
1.31296341039385	0.644620475704505
1.36296341039385	0.646239108028187
1.41296341039385	0.648932850509787
1.46296341039385	0.652852612572377
1.51296341039385	0.658151363962727
1.56296341039385	0.664968567026328
1.61296341039385	0.673419021616956
1.66296341039385	0.683585919127706
1.71296341039385	0.695517458021138
1.76296341039385	0.709226184792089
1.81296341039385	0.724690218697879
1.86296341039385	0.741855626028048
1.91296341039385	0.760639371833085
1.96296341039385	0.780932450632936
2.01296341039385	0.802602954602612
2.06296341039385	0.825498963153201
2.11296341039384	0.849451226856463
2.16296341039384	0.874275673306284
2.21296341039384	0.899775788689983
2.26296341039384	0.925744934063394
2.31296341039384	0.951968647040118
2.36296341039384	0.97822696422463
2.41296341039384	1.00429678213653
2.46296341039384	1.02995425789509
2.51296341039384	1.05497723744537
2.56296341039384	1.07914768937312
2.61296341039383	1.10225411635067
2.66296341039383	1.12409391347975
2.71296341039383	1.14447564252715
2.76296341039383	1.16322119252783
2.81296341039383	1.18016779978065
2.86296341039383	1.19516990334999
2.91296341039383	1.20810081543447
2.96296341039383	1.21885418914147
3.01296341039383	1.22734526919945
3.06296341039382	1.23351191392154
3.11296341039382	1.23731537932572
3.16296341039382	1.238740858769
3.21296341039382	1.23779777381771
3.26296341039382	1.23451981439877
3.31296341039382	1.22896472858971
3.36296341039382	1.22121386472012
3.41296341039382	1.21137147077481
3.46296341039382	1.19956375839402
3.51296341039381	1.18593774103637
3.56296341039381	1.17065985807854
3.61296341039381	1.15391439874106
3.66296341039381	1.13590174172435
3.71296341039381	1.11683642828474
3.76296341039381	1.0969450881532
3.81296341039381	1.07646423917874
3.86296341039381	1.05563798284718
3.91296341039381	1.03471561886989
3.96296341039381	1.01394920284616
4.0129634103938	0.99359107156884
4.0629634103938	0.973891360861712
4.1129634103938	0.955095540905019
4.1629634103938	0.937441993824255
4.2129634103938	0.921159657887822
4.2629634103938	0.906465761986922
4.3129634103938	0.893563673162743
4.3629634103938	0.88264087881082
4.4129634103938	0.87386712384185
4.46296341039379	0.867392721525555
4.51296341039379	0.86334705500488
4.56296341039379	0.861837284559231
4.61296341039379	0.862947273636493
4.66296341039379	0.866736744484785
4.71296341039379	0.87324067191809
4.76296341039379	0.882468921367996
4.81296341039379	0.894406134930528
4.86296341039379	0.909011866636846
4.91296341039379	0.926220965684262
4.96296341039378	0.945944203884402
5.01296341039378	0.968069141143266
5.06296341039378	0.99246122040774
5.11296341039378	1.01896508121865
5.16296341039378	1.04740607882456
5.21296341039378	1.07759199375517
5.26296341039378	1.10931491484865
5.31296341039378	1.14235327699282
5.36296341039378	1.1764740332933
5.41296341039377	1.21143494003688
5.46296341039377	1.24698693169087
5.51296341039377	1.28287656227817
5.56296341039377	1.31884848880392
5.61296341039377	1.35464797198819
5.66296341039377	1.39002336938595
5.71296341039377	1.42472859605024
5.76296341039377	1.45852552821857
5.81296341039377	1.49118632607074
5.86296341039376	1.52249565241459
5.91296341039376	1.55225276519509
5.96296341039376	1.58027346298259
6.01296341039376	1.60639186406428
6.06296341039376	1.63046200142506
6.11296341039376	1.652359217743
6.16296341039376	1.67198134652239
6.21296341039376	1.68924966762354
6.26296341039376	1.70410962770241
6.31296341039376	1.7165313184215
6.36296341039375	1.72650970771324
6.41296341039375	1.73406462184425
6.46296341039375	1.73924047851823
6.51296341039375	1.74210577374224
6.56296341039375	1.74275232764137
6.61296341039375	1.7412942968145
6.66296341039375	1.73786696315631
6.71296341039375	1.73262531130377
6.76296341039375	1.72574240897662
6.81296341039374	1.71740760645093
6.86296341039374	1.70782457321069
6.91296341039374	1.69720919144982
6.96296341039374	1.68578732752585
7.01296341039374	1.67379250368631
7.06296341039374	1.66146349338439
7.11296341039374	1.64904186426359
7.16296341039374	1.63676949341337
7.21296341039374	1.62488607977454
7.26296341039374	1.61362667860082
7.31296341039373	1.60321928266235
7.36296341039373	1.5938824744092
7.41296341039373	1.5858231726034
7.46296341039373	1.57923449598348
7.51296341039373	1.5742937653558
7.56296341039373	1.57116066412275
7.61296341039373	1.56997557567484
7.66296341039373	1.57085811430531
7.71296341039373	1.57390586437201
7.76296341039372	1.57919334034977
7.81296341039372	1.58677117820859
7.86296341039372	1.59666556624117
7.91296341039372	1.60887792106983
7.96296341039372	1.6233848121126
8.01296341039372	1.64013813530483
8.06296341039372	1.65906553438138
8.11296341039372	1.68007106555026
8.16296341039372	1.70303609895572
8.21296341039372	1.72782044796215
8.26296341039371	1.75426371501297
8.31296341039371	1.78218684065374
8.36296341039371	1.81139384027815
8.41296341039371	1.84167371127868
8.46296341039371	1.87280249158047
8.51296341039371	1.90454544902311
8.56296341039371	1.93665937974713
8.61296341039371	1.9688949926514
8.66296341039371	2.00099935612708
8.71296341039371	2.03271838265028
8.7629634103937	2.06379932643646
8.8129634103937	2.09399326922782
8.8629634103937	2.1230575694029
8.9129634103937	2.15075824996256
8.9629634103937	2.17687230155646
9.0129634103937	2.20118987756198
9.0629634103937	2.22351635930485
9.1129634103937	2.24367427080726
9.1629634103937	2.2615050239517
9.21296341039369	2.27687047664182
9.26296341039369	2.28965428840927
9.31296341039369	2.29976305993795
9.36296341039369	2.30712724513508
9.41296341039369	2.31170182665008
9.46296341039369	2.31346674810446
9.51296341039369	2.31242709872581
9.56296341039369	2.30861304855154
9.61296341039369	2.30207953485927
9.66296341039368	2.29290570296507
9.71296341039368	2.28119410698396
9.76296341039368	2.26706967854421
9.81296341039368	2.25067847376449
9.86296341039368	2.23218621101692
9.91296341039368	2.21177661408875
9.96296341039368	2.18964957729813
10.0129634103937	2.16601917089763
10.0629634103937	2.14111150669342
10.1129634103937	2.11516248520394
10.1629634103937	2.08841544686377
10.2129634103937	2.06111875073661
10.2629634103937	2.03352330492389
10.3129634103937	2.00588007333728
10.3629634103937	1.97843758373841
10.4129634103937	1.95143946193496
10.4629634103937	1.92512201676027
10.5129634103937	1.89971189995467
10.5629634103937	1.87542386431738
10.6129634103937	1.85245864251476
10.6629634103937	1.83100096772413
10.7129634103937	1.81121775587388
10.7629634103937	1.79325646762513
10.8129634103937	1.777243666443
10.8629634103937	1.76328378714538
10.9129634103937	1.75145812721276
10.9629634103937	1.74182407091627
11.0129634103937	1.73441455399339
11.0629634103937	1.72923777419662
11.1129634103937	1.72627715058245
11.1629634103937	1.72549153192196
11.2129634103937	1.72681565212392
11.2629634103937	1.73016082809261
11.3129634103936	1.73541589301895
11.3629634103936	1.74244835575047
11.4129634103936	1.75110577462591
11.4629634103936	1.76121733201622
11.5129634103936	1.7725955938077
11.5629634103936	1.78503843621431
11.6129634103936	1.79833112063328
11.6629634103936	1.81224849577838
11.7129634103936	1.82655730505254
11.7629634103936	1.84101857606927
11.8129634103936	1.85539006841099
11.8629634103936	1.86942875512944
11.9129634103936	1.88289331315583
11.9629634103936	1.89554659769852
12.0129634103936	1.90715807586553
12.0629634103936	1.91750619515575
12.1129634103936	1.92638066311321
12.1629634103936	1.9335846153255
12.2129634103936	1.93893665006287
12.2629634103936	1.94227270918624
12.3129634103936	1.94344778648799
12.3629634103936	1.94233744635329
12.4129634103936	1.93883913752432
12.4629634103936	1.93287328879673
12.5129634103936	1.92438417565617
12.5629634103936	1.91334054915099
12.6129634103936	1.89973602067264
12.6629634103936	1.8835891987538
12.7129634103936	1.86494357647187
12.7629634103936	1.84386717053712
12.8129634103936	1.82045191562536
12.8629634103936	1.79481281996093
12.9129634103936	1.76708689054044
12.9629634103936	1.73743183868996
13.0129634103936	1.70602457884253
13.0629634103936	1.67305953548926
13.1129634103936	1.63874677517375
13.1629634103936	1.6033099821477
13.2129634103936	1.56698429786765
13.2629634103936	1.53001404587348
13.3129634103936	1.49265036473443
13.3629634103936	1.45514877266704
13.4129634103936	1.41776668811253
13.4629634103936	1.3807609310011
13.5129634103936	1.34438522962387
13.5629634103936	1.30888775797746
13.6129634103936	1.27450872814191
13.6629634103936	1.24147806170306
13.7129634103936	1.2100131634412
13.7629634103936	1.18031681948594
13.8129634103936	1.15257524089455
13.8629634103936	1.12695627215794
13.9129634103936	1.10360778249113
13.9629634103936	1.08265625593928
14.0129634103936	1.06420559434426
14.0629634103936	1.04833614509028
14.1129634103936	1.03510396330206
14.1629634103936	1.02454031582655
14.2129634103936	1.01665143191445
14.2629634103936	1.01141850305304
14.3129634103936	1.00879793191327
14.3629634103936	1.00872182788565
14.4129634103936	1.01109874421611
14.4629634103936	1.01581464934001
14.5129634103936	1.02273412267295
14.5629634103936	1.03170176287528
14.6129634103936	1.04254379448475
14.6629634103936	1.05506985683083
14.7129634103936	1.06907495732347
14.7629634103936	1.08434156956774
14.8129634103936	1.10064185530942
14.8629634103936	1.11773998798029
14.9129634103936	1.13539455459774
14.9629634103936	1.15336101199107
15.0129634103936	1.17139417278513
15.0629634103936	1.18925069627573
15.1129634103936	1.20669155928288
15.1629634103936	1.22348448226956
15.2129634103936	1.23940628646109
15.2629634103936	1.25424515839108
15.3129634103936	1.26780279922566
15.3629634103936	1.27989643737002
15.4129634103936	1.29036068422851
15.4629634103936	1.29904921455761
15.5129634103936	1.30583625460487
15.5629634103936	1.31061786314851
15.6129634103936	1.31331299262271
15.6629634103936	1.31386431971213
15.7129634103936	1.31223883710358
15.7629634103936	1.30842820047042
15.8129634103936	1.30244882721198
15.8629634103936	1.29434174595178
15.9129634103936	1.28417219829002
15.9629634103936	1.27202899678193
16.0129634103936	1.25802364555096
16.0629634103936	1.24228923231814
16.1129634103936	1.22497910291441
16.1629634103936	1.20626533151694
16.2129634103936	1.18633700189294
16.2629634103936	1.16539831682383
16.3129634103936	1.14366655460049
16.3629634103936	1.1213698930098
16.4129634103936	1.09874512255746
16.4629634103936	1.07603527178021
16.5129634103936	1.05348716837995
16.5629634103936	1.03134896055485
16.6129634103936	1.00986762330112
16.6629634103937	0.989286474610687
16.7129634103937	0.969842726392142
16.7629634103937	0.951765094596533
16.8129634103937	0.935271492439193
16.8629634103937	0.920566829779616
16.9129634103937	0.907840940661801
16.9629634103937	0.897266659738079
17.0129634103937	0.888998066812911
17.0629634103937	0.883168917064437
17.1129634103937	0.879891272647408
17.1629634103937	0.879254349370033
17.2129634103937	0.881323589989394
17.2629634103937	0.88613997340681
17.3129634103938	0.893719566688512
17.3629634103938	0.904053324411779
17.4129634103938	0.917107137366464
17.4629634103938	0.932822130151358
17.5129634103938	0.951115204718912
17.5629634103938	0.971879824465333
17.6129634103938	0.99498703106058
17.6629634103938	1.02028668388819
17.7129634103938	1.04760890974152
17.7629634103938	1.07676574832313
17.8129634103938	1.10755297713824
17.8629634103938	1.13975209758196
17.9129634103938	1.1731324624098
17.9629634103939	1.2074535233694
18.0129634103939	1.24246717657137
18.0629634103939	1.27792018220152
18.1129634103939	1.31355663443436
18.1629634103939	1.34912045690726
18.2129634103939	1.38435789885951
18.2629634103939	1.41902000703492
18.3129634103939	1.45286504868908
18.3629634103939	1.48566086153175
18.4129634103939	1.51718710716532
18.4629634103939	1.54723740554522
18.5129634103939	1.57562132917728
18.562963410394	1.60216623716922
18.612963410394	1.6267189308538
18.662963410394	1.64914711448466
18.712963410394	1.66934064645372
18.762963410394	1.6872125685726
18.812963410394	1.70269990317824
18.862963410394	1.71576421014333
18.912963410394	1.72639189827094
18.962963410394	1.7345942880078
19.012963410394	1.74040742489487
19.062963410394	1.74389164566549
19.112963410394	1.74513090137216
19.162963410394	1.74423184435167
19.2129634103941	1.74132268819747
19.2629634103941	1.73655185217664
19.3129634103941	1.7300864036826
19.3629634103941	1.72211031433256
19.4129634103941	1.71282254718099
19.4629634103941	1.70243499420757
19.5129634103941	1.69117028473412
19.5629634103941	1.67925948671474
19.6129634103941	1.6669397239133
19.6629634103941	1.65445173282323
19.7129634103941	1.64203738378589
19.7629634103941	1.62993719112189
19.8129634103941	1.61838783719887
19.8629634103942	1.60761973522006
19.9129634103942	1.59785465513049
19.9629634103942	1.58930343640714

